On Increasing Self-Confidence in Non-Bayesian Social Learning over Time-Varying Directed Graphs

We study the convergence of the log-linear non-Bayesian social learning update rule, for a group of agents that collectively seek to identify a parameter that best describes a joint sequence of observations. Contrary to recent literature, we focus on the case where agents assign decaying weights to its neighbors, and the network is not connected at every time instant but over some finite time intervals. We provide a necessary and sufficient condition for the rate at which agents decrease the weights and still guarantees social learning.

==> Increasing Self-Confidence in Distributed Non-Bayesian Learning over Time-Varying Directed Graphs_/plot_figures/decay_1k.dat <==
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0839269e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.1748976e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.2735031e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.3803843e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.4962357e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.6218101e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.7579236e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.9054607e+00
   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0653802e+00
   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2387211e+00
   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.4266101e+00
   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.6302680e+00
   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.8510183e+00
   7.6046769e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3953231e-01   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.0902954e+00
   7.6046769e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3953231e-01   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.3496544e+00
   7.6046769e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3953231e-01   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.6307805e+00
   7.6046769e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3953231e-01   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.9355008e+00
   9.2700308e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.2996918e-02   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.2657952e+00
   9.2700308e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.2996918e-02   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.6238102e+00
   7.6046769e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3953231e-01   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0118723e+00
   7.6046769e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3953231e-01   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.4325033e+00
   7.6046769e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3953231e-01   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.8884366e+00
   4.3301580e-01   5.6461913e-01   5.0240674e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.6698420e-01   4.3538087e-01   4.9759326e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.3826349e+00
   4.3301580e-01   5.6461913e-01   5.0240674e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.6698420e-01   4.3538087e-01   4.9759326e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.9183097e+00
   1.6031966e-01   5.6461913e-01   5.0240674e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.3968034e-01   4.3538087e-01   4.9759326e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.4989421e+00
   4.5557769e-02   5.6461913e-01   5.0240674e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.5444223e-01   4.3538087e-01   4.9759326e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.1283052e+00
   4.5557769e-02   5.6461913e-01   5.0240674e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.5444223e-01   4.3538087e-01   4.9759326e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.8104887e+00
   1.7305521e-01   5.4022612e-01   5.0407803e-01   5.0006685e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.2694479e-01   4.5977388e-01   4.9592197e-01   4.9993315e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.5499259e+00
   4.5565857e-01   5.4022612e-01   5.0407803e-01   5.0006685e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.4434143e-01   4.5977388e-01   4.9592197e-01   4.9993315e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0351422e+01
   1.7305521e-01   5.4022612e-01   5.0407803e-01   5.0006685e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.2694479e-01   4.5977388e-01   4.9592197e-01   4.9993315e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.1220185e+01
   4.6458752e-01   5.3053395e-01   5.0474931e-01   5.0014903e-01   5.0000139e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.3541248e-01   4.6946605e-01   4.9525069e-01   4.9985097e-01   4.9999861e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.2161860e+01
   7.7633016e-01   5.3053395e-01   5.0474931e-01   5.0014903e-01   5.0000139e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2366984e-01   4.6946605e-01   4.9525069e-01   4.9985097e-01   4.9999861e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.3182567e+01
   4.6458752e-01   5.3053395e-01   5.0474931e-01   5.0014903e-01   5.0000139e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.3541248e-01   4.6946605e-01   4.9525069e-01   4.9985097e-01   4.9999861e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.4288940e+01
   7.7709377e-01   5.2900827e-01   5.0510298e-01   5.0022324e-01   5.0000383e-01   5.0000002e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2290623e-01   4.7099173e-01   4.9489702e-01   4.9977676e-01   4.9999617e-01   4.9999998e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.5488166e+01
   4.6568290e-01   5.2900827e-01   5.0510298e-01   5.0022324e-01   5.0000383e-01   5.0000002e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.3431710e-01   4.7099173e-01   4.9489702e-01   4.9977676e-01   4.9999617e-01   4.9999998e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.6788040e+01
   4.7135451e-01   5.2299793e-01   5.0536764e-01   5.0028797e-01   5.0000682e-01   5.0000008e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.2864549e-01   4.7700207e-01   4.9463236e-01   4.9971203e-01   4.9999318e-01   4.9999992e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.8197009e+01
   7.8101426e-01   5.2299793e-01   5.0536764e-01   5.0028797e-01   5.0000682e-01   5.0000008e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.1898574e-01   4.7700207e-01   4.9463236e-01   4.9971203e-01   4.9999318e-01   4.9999992e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.9724227e+01
   7.7574521e-01   5.3040293e-01   5.0551722e-01   5.0034510e-01   5.0001009e-01   5.0000016e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2425479e-01   4.6959707e-01   4.9448278e-01   4.9965490e-01   4.9998991e-01   4.9999984e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.1379621e+01
   7.7574521e-01   5.3040293e-01   5.0551722e-01   5.0034510e-01   5.0001009e-01   5.0000016e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2425479e-01   4.6959707e-01   4.9448278e-01   4.9965490e-01   4.9998991e-01   4.9999984e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3173946e+01
   7.7371041e-01   5.3304741e-01   5.0572293e-01   5.0039549e-01   5.0001348e-01   5.0000026e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2628959e-01   4.6695259e-01   4.9427707e-01   4.9960451e-01   4.9998652e-01   4.9999974e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.5118864e+01
   9.8163869e-01   5.3851413e-01   5.0592702e-01   5.0044128e-01   5.0001689e-01   5.0000038e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.8361314e-02   4.6148587e-01   4.9407298e-01   4.9955872e-01   4.9998311e-01   4.9999962e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.7227013e+01
   7.6965934e-01   5.3851413e-01   5.0592702e-01   5.0044128e-01   5.0001689e-01   5.0000038e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3034066e-01   4.6148587e-01   4.9407298e-01   4.9955872e-01   4.9998311e-01   4.9999962e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.9512092e+01
   7.6810144e-01   5.4042169e-01   5.0615347e-01   5.0048346e-01   5.0002029e-01   5.0000051e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3189856e-01   4.5957831e-01   4.9384653e-01   4.9951654e-01   4.9997971e-01   4.9999949e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.1988951e+01
   4.9331415e-02   5.3950309e-01   5.0637075e-01   5.0052291e-01   5.0002365e-01   5.0000066e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.5066859e-01   4.6049691e-01   4.9362925e-01   4.9947709e-01   4.9997635e-01   4.9999934e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.4673685e+01
   1.3208134e-02   5.3149506e-01   5.0656076e-01   5.0056006e-01   5.0002696e-01   5.0000081e-01   5.0000002e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.8679187e-01   4.6850494e-01   4.9343924e-01   4.9943994e-01   4.9997304e-01   4.9999919e-01   4.9999998e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.7583740e+01
   3.4615404e-03   5.2202580e-01   5.0668238e-01   5.0059511e-01   5.0003021e-01   5.0000098e-01   5.0000002e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9653846e-01   4.7797420e-01   4.9331762e-01   4.9940489e-01   4.9996979e-01   4.9999902e-01   4.9999998e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.0738028e+01
   3.6112205e-03   5.1132614e-01   5.0673754e-01   5.0062798e-01   5.0003340e-01   5.0000114e-01   5.0000003e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9638878e-01   4.8867386e-01   4.9326246e-01   4.9937202e-01   4.9996660e-01   4.9999886e-01   4.9999997e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.4157045e+01
   5.8437147e-05   5.0343390e-01   5.0672910e-01   5.0065862e-01   5.0003652e-01   5.0000132e-01   5.0000003e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9994156e-01   4.9656610e-01   4.9327090e-01   4.9934138e-01   4.9996348e-01   4.9999868e-01   4.9999997e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.7863009e+01
   6.4029345e-05   4.8069004e-01   5.0657283e-01   5.0071321e-01   5.0004256e-01   5.0000167e-01   5.0000005e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993597e-01   5.1930996e-01   4.9342717e-01   4.9928679e-01   4.9995744e-01   4.9999833e-01   4.9999995e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.1880004e+01
   6.6212642e-08   4.6655470e-01   5.0642585e-01   5.0073723e-01   5.0004548e-01   5.0000185e-01   5.0000005e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9999993e-01   5.3344530e-01   4.9357415e-01   4.9926277e-01   4.9995452e-01   4.9999815e-01   4.9999995e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.6234133e+01
   4.7860005e-09   4.3100928e-01   5.0596341e-01   5.0077897e-01   5.0005109e-01   5.0000222e-01   5.0000007e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   5.6899072e-01   4.9403659e-01   4.9922103e-01   4.9994891e-01   4.9999778e-01   4.9999993e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.0953690e+01
   5.5667850e-09   3.9502370e-01   5.0527117e-01   5.0081220e-01   5.0005640e-01   5.0000259e-01   5.0000009e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9999999e-01   6.0497630e-01   4.9472883e-01   4.9918780e-01   4.9994360e-01   4.9999741e-01   4.9999991e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.6069345e+01
   9.3977470e-11   3.7707361e-01   5.0484986e-01   5.0082562e-01   5.0005895e-01   5.0000278e-01   5.0000009e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   6.2292639e-01   4.9515014e-01   4.9917438e-01   4.9994105e-01   4.9999722e-01   4.9999991e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.1614341e+01
   6.8776751e-12   3.4163765e-01   5.0387477e-01   5.0084617e-01   5.0006381e-01   5.0000315e-01   5.0000011e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   6.5836235e-01   4.9612523e-01   4.9915383e-01   4.9993619e-01   4.9999685e-01   4.9999989e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.7624712e+01
   8.7106219e-15   2.8719486e-01   5.0211771e-01   5.0086183e-01   5.0007051e-01   5.0000370e-01   5.0000014e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   7.1280514e-01   4.9788229e-01   4.9913817e-01   4.9992949e-01   4.9999630e-01   4.9999986e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.4139514e+01
   2.5901700e-15   2.5405518e-01   5.0075705e-01   5.0086261e-01   5.0007460e-01   5.0000406e-01   5.0000016e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   7.4594482e-01   4.9924295e-01   4.9913739e-01   4.9992540e-01   4.9999594e-01   4.9999984e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.1201084e+01
   4.8226515e-17   2.2331096e-01   4.9927485e-01   5.0085601e-01   5.0007838e-01   5.0000442e-01   5.0000018e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   7.7668904e-01   5.0072515e-01   4.9914399e-01   4.9992162e-01   4.9999558e-01   4.9999982e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   9.8855309e+01
   3.9310614e-21   1.7857988e-01   4.9684671e-01   5.0083306e-01   5.0008349e-01   5.0000494e-01   5.0000021e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   8.2142012e-01   5.0315329e-01   4.9916694e-01   4.9991651e-01   4.9999506e-01   4.9999979e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   1.0715193e+02
   8.4690153e-23   1.3748539e-01   4.9415915e-01   5.0079539e-01   5.0008793e-01   5.0000545e-01   5.0000024e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   8.6251461e-01   5.0584085e-01   4.9920461e-01   4.9991207e-01   4.9999455e-01   4.9999976e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   1.1614486e+02
   2.8969992e-23   1.0546181e-01   4.9122427e-01   5.0074376e-01   5.0009172e-01   5.0000594e-01   5.0000028e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   8.9453819e-01   5.0877573e-01   4.9925624e-01   4.9990828e-01   4.9999406e-01   4.9999972e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   1.2589254e+02
   4.1994616e-26   7.4757098e-02   4.8702474e-01   5.0065456e-01   5.0009580e-01   5.0000656e-01   5.0000032e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.2524290e-01   5.1297526e-01   4.9934544e-01   4.9990420e-01   4.9999344e-01   4.9999968e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   1.3645831e+02
   3.8789811e-30   5.1568757e-02   4.8257193e-01   5.0054408e-01   5.0009881e-01   5.0000715e-01   5.0000036e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.4843124e-01   5.1742807e-01   4.9945592e-01   4.9990119e-01   4.9999285e-01   4.9999964e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   1.4791084e+02
   3.7252465e-34   3.4033924e-02   4.7785588e-01   5.0041424e-01   5.0010079e-01   5.0000770e-01   5.0000041e-01   5.0000002e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.6596608e-01   5.2214412e-01   4.9958576e-01   4.9989921e-01   4.9999230e-01   4.9999959e-01   4.9999998e-01   5.0000000e-01   5.0000000e-01   1.6032454e+02
   5.7441928e-37   2.2268638e-02   4.7289218e-01   5.0026644e-01   5.0010179e-01   5.0000822e-01   5.0000045e-01   5.0000002e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.7773136e-01   5.2710782e-01   4.9973356e-01   4.9989821e-01   4.9999178e-01   4.9999955e-01   4.9999998e-01   5.0000000e-01   5.0000000e-01   1.7378008e+02
   2.4759398e-43   1.2777169e-02   4.6637943e-01   5.0005834e-01   5.0010173e-01   5.0000881e-01   5.0000050e-01   5.0000002e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.8722283e-01   5.3362057e-01   4.9994166e-01   4.9989827e-01   4.9999119e-01   4.9999950e-01   4.9999998e-01   5.0000000e-01   5.0000000e-01   1.8836491e+02
   1.9943975e-45   6.4531369e-03   4.5814665e-01   4.9977711e-01   5.0009984e-01   5.0000945e-01   5.0000056e-01   5.0000003e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9354686e-01   5.4185335e-01   5.0022289e-01   4.9990016e-01   4.9999055e-01   4.9999944e-01   4.9999997e-01   5.0000000e-01   5.0000000e-01   2.0417379e+02
   8.6715976e-52   3.6559304e-03   4.5101055e-01   4.9951865e-01   5.0009684e-01   5.0000992e-01   5.0000061e-01   5.0000003e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9634407e-01   5.4898945e-01   5.0048135e-01   4.9990316e-01   4.9999008e-01   4.9999939e-01   4.9999997e-01   5.0000000e-01   5.0000000e-01   2.2130947e+02
   1.7567085e-57   1.7896495e-03   4.4215306e-01   4.9918210e-01   5.0009163e-01   5.0001041e-01   5.0000067e-01   5.0000003e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9821035e-01   5.5784694e-01   5.0081790e-01   4.9990837e-01   4.9998959e-01   4.9999933e-01   4.9999997e-01   5.0000000e-01   5.0000000e-01   2.3988329e+02
   1.0394679e-63   7.5527582e-04   4.3144435e-01   4.9875607e-01   5.0008347e-01   5.0001089e-01   5.0000073e-01   5.0000004e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9924472e-01   5.6855565e-01   5.0124393e-01   4.9991653e-01   4.9998911e-01   4.9999927e-01   4.9999996e-01   5.0000000e-01   5.0000000e-01   2.6001596e+02
   2.5038446e-66   3.2109763e-04   4.2039596e-01   4.9829709e-01   5.0007320e-01   5.0001127e-01   5.0000080e-01   5.0000004e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9967890e-01   5.7960404e-01   5.0170291e-01   4.9992680e-01   4.9998873e-01   4.9999920e-01   4.9999996e-01   5.0000000e-01   5.0000000e-01   2.8183829e+02
   6.4795867e-72   1.2510452e-04   4.0749782e-01   4.9773587e-01   5.0005908e-01   5.0001158e-01   5.0000086e-01   5.0000005e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9987490e-01   5.9250218e-01   5.0226413e-01   4.9994092e-01   4.9998842e-01   4.9999914e-01   4.9999995e-01   5.0000000e-01   5.0000000e-01   3.0549211e+02
   1.8816569e-77   4.3805588e-05   3.9279063e-01   4.9706267e-01   5.0004034e-01   5.0001178e-01   5.0000093e-01   5.0000005e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9995619e-01   6.0720937e-01   5.0293733e-01   4.9995966e-01   4.9998822e-01   4.9999907e-01   4.9999995e-01   5.0000000e-01   5.0000000e-01   3.3113112e+02
   8.7117946e-85   1.5054005e-05   3.7796703e-01   4.9635015e-01   5.0001883e-01   5.0001183e-01   5.0000100e-01   5.0000006e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9998495e-01   6.2203297e-01   5.0364985e-01   4.9998117e-01   4.9998817e-01   4.9999900e-01   4.9999994e-01   5.0000000e-01   5.0000000e-01   3.5892193e+02
   1.8359467e-94   4.4790569e-06   3.6143848e-01   4.9551749e-01   4.9999192e-01   5.0001173e-01   5.0000106e-01   5.0000006e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9999552e-01   6.3856152e-01   5.0448251e-01   5.0000808e-01   4.9998827e-01   4.9999894e-01   4.9999994e-01   5.0000000e-01   5.0000000e-01   3.8904514e+02
  1.1435358e-104   1.1377933e-06   3.4325128e-01   4.9455711e-01   4.9995896e-01   5.0001143e-01   5.0000113e-01   5.0000007e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9999886e-01   6.5674872e-01   5.0544289e-01   5.0004104e-01   4.9998857e-01   4.9999887e-01   4.9999993e-01   5.0000000e-01   5.0000000e-01   4.2169650e+02
  3.3524283e-117   2.4224109e-07   3.2348270e-01   4.9346177e-01   4.9991931e-01   5.0001088e-01   5.0000119e-01   5.0000008e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9999976e-01   6.7651730e-01   5.0653823e-01   5.0008069e-01   4.9998912e-01   4.9999881e-01   4.9999992e-01   5.0000000e-01   5.0000000e-01   4.5708819e+02
  1.1613520e-129   4.4094980e-08   3.0228538e-01   4.9222451e-01   4.9987238e-01   5.0001005e-01   5.0000125e-01   5.0000008e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9999996e-01   6.9771462e-01   5.0777549e-01   5.0012762e-01   4.9998995e-01   4.9999875e-01   4.9999992e-01   5.0000000e-01   5.0000000e-01   4.9545019e+02
  7.6070662e-141   6.8644728e-09   2.7988278e-01   4.9083887e-01   4.9981762e-01   5.0000890e-01   5.0000129e-01   5.0000009e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9999999e-01   7.2011722e-01   5.0916113e-01   5.0018238e-01   4.9999110e-01   4.9999871e-01   4.9999991e-01   5.0000000e-01   5.0000000e-01   5.3703180e+02
  9.4245579e-148   9.3573962e-10   2.5658061e-01   4.8929888e-01   4.9975452e-01   5.0000739e-01   5.0000133e-01   5.0000010e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   7.4341939e-01   5.1070112e-01   5.0024548e-01   4.9999261e-01   4.9999867e-01   4.9999990e-01   4.9999999e-01   5.0000000e-01   5.8210322e+02
  3.0741727e-155   1.2241138e-10   2.3280971e-01   4.8759947e-01   4.9968257e-01   5.0000548e-01   5.0000136e-01   5.0000011e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   7.6719029e-01   5.1240053e-01   5.0031743e-01   4.9999452e-01   4.9999864e-01   4.9999989e-01   4.9999999e-01   5.0000000e-01   6.3095734e+02
  6.5717686e-173   1.4367839e-11   2.0904854e-01   4.8573712e-01   4.9960135e-01   5.0000313e-01   5.0000137e-01   5.0000011e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   7.9095146e-01   5.1426288e-01   5.0039865e-01   4.9999687e-01   4.9999863e-01   4.9999989e-01   4.9999999e-01   5.0000000e-01   6.8391165e+02
  5.4658918e-185   1.1682105e-12   1.8318770e-01   4.8348068e-01   4.9950006e-01   4.9999999e-01   5.0000136e-01   5.0000012e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   8.1681230e-01   5.1651932e-01   5.0049994e-01   5.0000001e-01   4.9999864e-01   4.9999988e-01   4.9999999e-01   5.0000000e-01   7.4131024e+02
  1.8083164e-199   9.3439885e-14   1.5968248e-01   4.8116244e-01   4.9939314e-01   4.9999646e-01   5.0000134e-01   5.0000013e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   8.4031752e-01   5.1883756e-01   5.0060686e-01   5.0000354e-01   4.9999866e-01   4.9999987e-01   4.9999999e-01   5.0000000e-01   8.0352612e+02
  2.0770032e-220   5.2785016e-15   1.3557160e-01   4.7843016e-01   4.9926390e-01   4.9999196e-01   5.0000128e-01   5.0000014e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   8.6442840e-01   5.2156984e-01   5.0073610e-01   5.0000804e-01   4.9999872e-01   4.9999986e-01   4.9999999e-01   5.0000000e-01   8.7096359e+02
  4.7633624e-243   2.3587653e-16   1.1359375e-01   4.7551353e-01   4.9912258e-01   4.9998680e-01   5.0000120e-01   5.0000014e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   8.8640625e-01   5.2448647e-01   5.0087742e-01   5.0001320e-01   4.9999880e-01   4.9999986e-01   4.9999999e-01   5.0000000e-01   9.4406088e+02
  6.7000558e-259   7.4218122e-18   9.2467893e-02   4.7216248e-01   4.9895648e-01   4.9998047e-01   5.0000107e-01   5.0000015e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.0753211e-01   5.2783752e-01   5.0104352e-01   5.0001953e-01   4.9999893e-01   4.9999985e-01   4.9999999e-01   5.0000000e-01   1.0232930e+03
  4.0118959e-274   2.2181421e-19   7.4249456e-02   4.6861950e-01   4.9877708e-01   4.9997337e-01   5.0000091e-01   5.0000015e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.2575054e-01   5.3138050e-01   5.0122292e-01   5.0002663e-01   4.9999909e-01   4.9999985e-01   4.9999999e-01   5.0000000e-01   1.1091748e+03
  3.1789280e-292   5.0336165e-21   5.7919347e-02   4.6462830e-01   4.9857086e-01   4.9996492e-01   5.0000069e-01   5.0000016e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.4208065e-01   5.3537170e-01   5.0142914e-01   5.0003508e-01   4.9999931e-01   4.9999984e-01   4.9999999e-01   5.0000000e-01   1.2022644e+03
  3.4597296e-310   8.5528376e-23   4.3899670e-02   4.6018167e-01   4.9833644e-01   4.9995500e-01   5.0000042e-01   5.0000016e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.5610033e-01   5.3981833e-01   5.0166356e-01   5.0004500e-01   4.9999958e-01   4.9999984e-01   4.9999999e-01   5.0000000e-01   1.3031668e+03
   0.0000000e+00   1.3225510e-24   3.2623490e-02   4.5540923e-01   4.9807986e-01   4.9994382e-01   5.0000008e-01   5.0000016e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.6737651e-01   5.4459077e-01   5.0192014e-01   5.0005618e-01   4.9999992e-01   4.9999984e-01   4.9999999e-01   5.0000000e-01   1.4125375e+03
   0.0000000e+00   1.2215362e-26   2.3394081e-02   4.5004551e-01   4.9778581e-01   4.9993066e-01   4.9999966e-01   5.0000016e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.7660592e-01   5.4995449e-01   5.0221419e-01   5.0006934e-01   5.0000034e-01   4.9999984e-01   4.9999998e-01   5.0000000e-01   1.5310875e+03
   0.0000000e+00   7.0006025e-29   1.6316087e-02   4.4422385e-01   4.9746039e-01   4.9991571e-01   4.9999915e-01   5.0000015e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.8368391e-01   5.5577615e-01   5.0253961e-01   5.0008429e-01   5.0000085e-01   4.9999985e-01   4.9999998e-01   5.0000000e-01   1.6595869e+03
   0.0000000e+00   2.8740047e-31   1.1066701e-02   4.3794677e-01   4.9710285e-01   4.9989890e-01   4.9999855e-01   5.0000014e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.8893330e-01   5.6205323e-01   5.0289715e-01   5.0010110e-01   5.0000145e-01   4.9999986e-01   4.9999998e-01   5.0000000e-01   1.7988709e+03
   0.0000000e+00   8.1325994e-34   7.2452931e-03   4.3108120e-01   4.9670448e-01   4.9987974e-01   4.9999784e-01   5.0000013e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9275471e-01   5.6891880e-01   5.0329552e-01   5.0012026e-01   5.0000216e-01   4.9999987e-01   4.9999998e-01   5.0000000e-01   1.9498446e+03
   0.0000000e+00   1.5093959e-36   4.5446554e-03   4.2349508e-01   4.9625598e-01   4.9985770e-01   4.9999699e-01   5.0000011e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9545534e-01   5.7650492e-01   5.0374402e-01   5.0014230e-01   5.0000301e-01   4.9999989e-01   4.9999998e-01   5.0000000e-01   2.1134890e+03
   0.0000000e+00   1.9933686e-39   2.7585682e-03   4.1533703e-01   4.9576436e-01   4.9983306e-01   4.9999601e-01   5.0000008e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9724143e-01   5.8466297e-01   5.0423564e-01   5.0016694e-01   5.0000399e-01   4.9999992e-01   4.9999998e-01   5.0000000e-01   2.2908677e+03
   0.0000000e+00   1.4326297e-42   1.6075481e-03   4.0648489e-01   4.9522037e-01   4.9980527e-01   4.9999486e-01   5.0000005e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9839245e-01   5.9351511e-01   5.0477963e-01   5.0019473e-01   5.0000514e-01   4.9999995e-01   4.9999998e-01   5.0000000e-01   2.4831331e+03
   0.0000000e+00   5.4233931e-46   8.9199413e-04   3.9682099e-01   4.9461428e-01   4.9977374e-01   4.9999351e-01   5.0000001e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9910801e-01   6.0317901e-01   5.0538572e-01   5.0022626e-01   5.0000649e-01   4.9999999e-01   4.9999998e-01   5.0000000e-01   2.6915348e+03
   0.0000000e+00   1.2737183e-49   4.7563822e-04   3.8650995e-01   4.9395376e-01   4.9973878e-01   4.9999198e-01   4.9999996e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9952436e-01   6.1349005e-01   5.0604624e-01   5.0026122e-01   5.0000802e-01   5.0000004e-01   4.9999998e-01   5.0000000e-01   2.9174270e+03
   0.0000000e+00   1.3867202e-53   2.3981840e-04   3.7531167e-01   4.9322021e-01   4.9969931e-01   4.9999021e-01   4.9999991e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9976018e-01   6.2468833e-01   5.0677979e-01   5.0030069e-01   5.0000979e-01   5.0000009e-01   4.9999998e-01   5.0000000e-01   3.1622777e+03
   0.0000000e+00   8.8355559e-58   1.1535353e-04   3.6340640e-01   4.9242161e-01   4.9965565e-01   4.9998821e-01   4.9999984e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9988465e-01   6.3659360e-01   5.0757839e-01   5.0034435e-01   5.0001179e-01   5.0000016e-01   4.9999998e-01   5.0000000e-01   3.4276779e+03
   0.0000000e+00   2.6298757e-62   5.2130609e-05   3.5057935e-01   4.9153891e-01   4.9960667e-01   4.9998590e-01   4.9999975e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9994787e-01   6.4942065e-01   5.0846109e-01   5.0039333e-01   5.0001410e-01   5.0000025e-01   4.9999999e-01   5.0000000e-01   3.7153523e+03
   0.0000000e+00   3.4064720e-67   2.2149070e-05   3.3690274e-01   4.9057110e-01   4.9955218e-01   4.9998329e-01   4.9999965e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9997785e-01   6.6309726e-01   5.0942890e-01   5.0044782e-01   5.0001671e-01   5.0000035e-01   4.9999999e-01   5.0000000e-01   4.0271703e+03
   0.0000000e+00   1.8091562e-72   8.7833285e-06   3.2233347e-01   4.8950800e-01   4.9949148e-01   4.9998031e-01   4.9999954e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9999122e-01   6.7766653e-01   5.1049200e-01   5.0050852e-01   5.0001969e-01   5.0000046e-01   4.9999999e-01   5.0000000e-01   4.3651583e+03
   0.0000000e+00   3.2243636e-78   3.2506412e-06   3.0697743e-01   4.8834882e-01   4.9942441e-01   4.9997697e-01   4.9999940e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9999675e-01   6.9302257e-01   5.1165118e-01   5.0057559e-01   5.0002303e-01   5.0000060e-01   4.9999999e-01   5.0000000e-01   4.7315126e+03
   0.0000000e+00   2.0661474e-84   1.1138151e-06   2.9083287e-01   4.8708346e-01   4.9935026e-01   4.9997320e-01   4.9999924e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9999889e-01   7.0916713e-01   5.1291654e-01   5.0064974e-01   5.0002680e-01   5.0000076e-01   5.0000000e-01   5.0000000e-01   5.1286138e+03
   0.0000000e+00   3.6687837e-91   3.4787998e-07   2.7381189e-01   4.8569200e-01   4.9926770e-01   4.9996893e-01   4.9999906e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9999965e-01   7.2618811e-01   5.1430800e-01   5.0073230e-01   5.0003107e-01   5.0000094e-01   5.0000000e-01   5.0000000e-01   5.5590426e+03
   0.0000000e+00   1.4991538e-98   9.9781998e-08   2.5621223e-01   4.8418355e-01   4.9917714e-01   4.9996417e-01   4.9999885e-01   4.9999999e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9999990e-01   7.4378777e-01   5.1581645e-01   5.0082286e-01   5.0003583e-01   5.0000115e-01   5.0000001e-01   5.0000000e-01   6.0255959e+03
   0.0000000e+00  1.0304316e-106   2.5609672e-08   2.3790207e-01   4.8252844e-01   4.9907664e-01   4.9995881e-01   4.9999861e-01   4.9999998e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9999997e-01   7.6209793e-01   5.1747156e-01   5.0092336e-01   5.0004119e-01   5.0000139e-01   5.0000002e-01   5.0000000e-01   6.5313055e+03
   0.0000000e+00  1.6198883e-115   5.9259361e-09   2.1922792e-01   4.8073604e-01   4.9896661e-01   4.9995285e-01   4.9999833e-01   4.9999997e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9999999e-01   7.8077208e-01   5.1926396e-01   5.0103339e-01   5.0004715e-01   5.0000167e-01   5.0000003e-01   5.0000000e-01   7.0794578e+03
   0.0000000e+00  3.7740896e-125   1.2061742e-09   2.0015077e-01   4.7877647e-01   4.9884507e-01   4.9994618e-01   4.9999802e-01   4.9999996e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.9984923e-01   5.2122353e-01   5.0115493e-01   5.0005382e-01   5.0000198e-01   5.0000004e-01   5.0000000e-01   7.6736149e+03
   0.0000000e+00  1.2305719e-135   2.1410138e-10   1.8088930e-01   4.7663947e-01   4.9871119e-01   4.9993873e-01   4.9999766e-01   4.9999995e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.1911070e-01   5.2336053e-01   5.0128881e-01   5.0006127e-01   5.0000234e-01   5.0000005e-01   5.0000000e-01   8.3176377e+03
   0.0000000e+00  4.4826296e-147   3.2845088e-11   1.6169146e-01   4.7431487e-01   4.9856416e-01   4.9993044e-01   4.9999726e-01   4.9999993e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.3830854e-01   5.2568513e-01   5.0143584e-01   5.0006956e-01   5.0000274e-01   5.0000007e-01   5.0000000e-01   9.0157114e+03
   0.0000000e+00  1.7057120e-159   4.3155346e-12   1.4282450e-01   4.7179259e-01   4.9840317e-01   4.9992125e-01   4.9999680e-01   4.9999991e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.5717550e-01   5.2820741e-01   5.0159683e-01   5.0007875e-01   5.0000320e-01   5.0000009e-01   5.0000000e-01   9.7723722e+03
   0.0000000e+00  7.4283747e-173   4.7809596e-13   1.2449952e-01   4.6905260e-01   4.9822675e-01   4.9991106e-01   4.9999628e-01   4.9999989e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.7550048e-01   5.3094740e-01   5.0177325e-01   5.0008894e-01   5.0000372e-01   5.0000011e-01   5.0000000e-01   1.0592537e+04
   0.0000000e+00  2.6344083e-187   4.3644249e-14   1.0689637e-01   4.6606487e-01   4.9803277e-01   4.9989973e-01   4.9999570e-01   4.9999986e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.9310363e-01   5.3393513e-01   5.0196723e-01   5.0010027e-01   5.0000430e-01   5.0000014e-01   5.0000000e-01   1.1481536e+04
   0.0000000e+00  4.7243240e-203   3.2822909e-15   9.0374616e-02   4.6282969e-01   4.9782104e-01   4.9988722e-01   4.9999505e-01   4.9999983e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0962538e-01   5.3717031e-01   5.0217896e-01   5.0011278e-01   5.0000495e-01   5.0000017e-01   5.0000000e-01   1.2445146e+04
   0.0000000e+00  3.2543105e-220   1.9809940e-16   7.5096102e-02   4.5931737e-01   4.9758939e-01   4.9987340e-01   4.9999431e-01   4.9999980e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.2490390e-01   5.4068263e-01   5.0241061e-01   5.0012660e-01   5.0000569e-01   5.0000020e-01   5.0000000e-01   1.3489629e+04
   0.0000000e+00  8.1295373e-239   9.4325584e-18   6.1250620e-02   4.5550851e-01   4.9733629e-01   4.9985815e-01   4.9999349e-01   4.9999976e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.3874938e-01   5.4449149e-01   5.0266371e-01   5.0014185e-01   5.0000651e-01   5.0000024e-01   5.0000000e-01   1.4621772e+04
   0.0000000e+00  6.5622812e-259   3.4600030e-19   4.8949033e-02   4.5137397e-01   4.9705954e-01   4.9984132e-01   4.9999258e-01   4.9999972e-01   4.9999999e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5105097e-01   5.4862603e-01   5.0294046e-01   5.0015868e-01   5.0000742e-01   5.0000028e-01   5.0000001e-01   1.5848932e+04
   0.0000000e+00  1.3483510e-280   9.5610171e-21   3.8261009e-02   4.4688501e-01   4.9675690e-01   4.9982275e-01   4.9999155e-01   4.9999967e-01   4.9999999e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6173899e-01   5.5311499e-01   5.0324310e-01   5.0017725e-01   5.0000845e-01   5.0000033e-01   5.0000001e-01   1.7179084e+04
   0.0000000e+00  5.9995332e-304   1.9763537e-22   2.9234796e-02   4.4203374e-01   4.9642749e-01   4.9980236e-01   4.9999042e-01   4.9999961e-01   4.9999999e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7076520e-01   5.5796626e-01   5.0357251e-01   5.0019764e-01   5.0000958e-01   5.0000039e-01   5.0000001e-01   1.8620871e+04
   0.0000000e+00   0.0000000e+00   2.9429687e-24   2.1776306e-02   4.3677263e-01   4.9606770e-01   4.9977991e-01   4.9998915e-01   4.9999955e-01   4.9999999e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7822369e-01   5.6322737e-01   5.0393230e-01   5.0022009e-01   5.0001085e-01   5.0000045e-01   5.0000001e-01   2.0183664e+04
   0.0000000e+00   0.0000000e+00   3.0862919e-26   1.5787910e-02   4.3107542e-01   4.9567524e-01   4.9975523e-01   4.9998774e-01   4.9999948e-01   4.9999998e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8421209e-01   5.6892458e-01   5.0432476e-01   5.0024477e-01   5.0001226e-01   5.0000052e-01   5.0000002e-01   2.1877616e+04
   0.0000000e+00   0.0000000e+00   2.2287982e-28   1.1123933e-02   4.2491720e-01   4.9524783e-01   4.9972815e-01   4.9998618e-01   4.9999940e-01   4.9999998e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8887607e-01   5.7508280e-01   5.0475217e-01   5.0027185e-01   5.0001382e-01   5.0000060e-01   5.0000002e-01   2.3713737e+04
   0.0000000e+00   0.0000000e+00   1.0721364e-30   7.6012397e-03   4.1826466e-01   4.9478249e-01   4.9969846e-01   4.9998445e-01   4.9999931e-01   4.9999998e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9239876e-01   5.8173534e-01   5.0521751e-01   5.0030154e-01   5.0001555e-01   5.0000069e-01   5.0000002e-01   2.5703958e+04
   0.0000000e+00   0.0000000e+00   3.2673631e-33   5.0210798e-03   4.1106669e-01   4.9427479e-01   4.9966586e-01   4.9998253e-01   4.9999921e-01   4.9999997e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9497892e-01   5.8893331e-01   5.0572521e-01   5.0033414e-01   5.0001747e-01   5.0000079e-01   5.0000003e-01   2.7861212e+04
   0.0000000e+00   0.0000000e+00   6.2048782e-36   3.2032009e-03   4.0331486e-01   4.9372314e-01   4.9963020e-01   4.9998041e-01   4.9999910e-01   4.9999997e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9679680e-01   5.9668514e-01   5.0627686e-01   5.0036980e-01   5.0001959e-01   5.0000090e-01   5.0000003e-01   3.0199517e+04
   0.0000000e+00   0.0000000e+00   6.9391973e-39   1.9659493e-03   3.9495421e-01   4.9312237e-01   4.9959114e-01   4.9997807e-01   4.9999897e-01   4.9999996e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9803405e-01   6.0504579e-01   5.0687763e-01   5.0040886e-01   5.0002193e-01   5.0000103e-01   5.0000004e-01   3.2734069e+04
   0.0000000e+00   0.0000000e+00   4.4071897e-42   1.1576687e-03   3.8595407e-01   4.9246875e-01   4.9954839e-01   4.9997549e-01   4.9999883e-01   4.9999995e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9884233e-01   6.1404593e-01   5.0753125e-01   5.0045161e-01   5.0002451e-01   5.0000117e-01   5.0000005e-01   3.5481339e+04
   0.0000000e+00   0.0000000e+00   1.5284199e-45   6.5228795e-04   3.7628889e-01   4.9175852e-01   4.9950169e-01   4.9997264e-01   4.9999867e-01   4.9999994e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9934771e-01   6.2371111e-01   5.0824148e-01   5.0049831e-01   5.0002736e-01   5.0000133e-01   5.0000006e-01   3.8459178e+04
   0.0000000e+00   0.0000000e+00   2.7134260e-49   3.5009924e-04   3.6591052e-01   4.9098576e-01   4.9945061e-01   4.9996950e-01   4.9999850e-01   4.9999993e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9964990e-01   6.3408948e-01   5.0901424e-01   5.0054939e-01   5.0003050e-01   5.0000150e-01   5.0000007e-01   4.1686938e+04
   0.0000000e+00   0.0000000e+00   2.3421124e-53   1.7839366e-04   3.5479850e-01   4.9014599e-01   4.9939483e-01   4.9996605e-01   4.9999830e-01   4.9999992e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9982161e-01   6.4520150e-01   5.0985401e-01   5.0060517e-01   5.0003395e-01   5.0000170e-01   5.0000008e-01   4.5185594e+04
   0.0000000e+00   0.0000000e+00   9.1950727e-58   8.5906011e-05   3.4292313e-01   4.8923326e-01   4.9933391e-01   4.9996226e-01   4.9999808e-01   4.9999991e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9991409e-01   6.5707687e-01   5.1076674e-01   5.0066609e-01   5.0003774e-01   5.0000192e-01   5.0000009e-01   4.8977882e+04
   0.0000000e+00   0.0000000e+00   1.5238368e-62   3.8893594e-05   3.3025777e-01   4.8824092e-01   4.9926739e-01   4.9995808e-01   4.9999784e-01   4.9999990e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9996111e-01   6.6974223e-01   5.1175908e-01   5.0073261e-01   5.0004192e-01   5.0000216e-01   5.0000010e-01   5.3088444e+04
   0.0000000e+00   0.0000000e+00   1.0078464e-67   1.6488791e-05   3.1680882e-01   4.8716375e-01   4.9919487e-01   4.9995350e-01   4.9999758e-01   4.9999989e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9998351e-01   6.8319118e-01   5.1283625e-01   5.0080513e-01   5.0004650e-01   5.0000242e-01   5.0000011e-01   5.7543994e+04
   0.0000000e+00   0.0000000e+00   2.4424861e-73   6.5043338e-06   3.0256354e-01   4.8599361e-01   4.9911577e-01   4.9994847e-01   4.9999728e-01   4.9999987e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999350e-01   6.9743646e-01   5.1400639e-01   5.0088423e-01   5.0005153e-01   5.0000272e-01   5.0000013e-01   6.2373484e+04
   0.0000000e+00   0.0000000e+00   1.9978829e-79   2.3736416e-06   2.8753941e-01   4.8472311e-01   4.9902955e-01   4.9994296e-01   4.9999695e-01   4.9999985e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999763e-01   7.1246059e-01   5.1527689e-01   5.0097045e-01   5.0005704e-01   5.0000305e-01   5.0000015e-01   6.7608298e+04
   0.0000000e+00   0.0000000e+00   5.0614151e-86   7.9628823e-07   2.7176914e-01   4.8334413e-01   4.9893562e-01   4.9993691e-01   4.9999659e-01   4.9999983e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999920e-01   7.2823086e-01   5.1665587e-01   5.0106438e-01   5.0006309e-01   5.0000341e-01   5.0000017e-01   7.3282453e+04
   0.0000000e+00   0.0000000e+00   3.5918285e-93   2.4373584e-07   2.5529671e-01   4.8184710e-01   4.9883330e-01   4.9993029e-01   4.9999620e-01   4.9999981e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999976e-01   7.4470329e-01   5.1815290e-01   5.0116670e-01   5.0006971e-01   5.0000380e-01   5.0000019e-01   7.9432823e+04
   0.0000000e+00   0.0000000e+00  6.4489945e-101   6.7565506e-08   2.3819784e-01   4.8022245e-01   4.9872187e-01   4.9992305e-01   4.9999576e-01   4.9999978e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999993e-01   7.6180216e-01   5.1977755e-01   5.0127813e-01   5.0007695e-01   5.0000424e-01   5.0000022e-01   8.6099375e+04
   0.0000000e+00   0.0000000e+00  2.6008647e-109   1.6817127e-08   2.2056738e-01   4.7845918e-01   4.9860054e-01   4.9991512e-01   4.9999527e-01   4.9999975e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999998e-01   7.7943262e-01   5.2154082e-01   5.0139946e-01   5.0008488e-01   5.0000473e-01   5.0000025e-01   9.3325430e+04
   0.0000000e+00   0.0000000e+00  2.1020969e-118   3.7262894e-09   2.0253708e-01   4.7654631e-01   4.9846851e-01   4.9990645e-01   4.9999474e-01   4.9999972e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.9746292e-01   5.2345369e-01   5.0153149e-01   5.0009355e-01   5.0000526e-01   5.0000028e-01   1.0115795e+05
   0.0000000e+00   0.0000000e+00  2.9877252e-128   7.2793473e-10   1.8426187e-01   4.7447146e-01   4.9832485e-01   4.9989697e-01   4.9999415e-01   4.9999969e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.1573813e-01   5.2552854e-01   5.0167515e-01   5.0010303e-01   5.0000585e-01   5.0000031e-01   1.0964782e+05
   0.0000000e+00   0.0000000e+00  6.5080608e-139   1.2409670e-10   1.6592676e-01   4.7222154e-01   4.9816862e-01   4.9988661e-01   4.9999351e-01   4.9999965e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.3407324e-01   5.2777846e-01   5.0183138e-01   5.0011339e-01   5.0000649e-01   5.0000035e-01   1.1885022e+05
   0.0000000e+00   0.0000000e+00  1.8442035e-150   1.8243436e-11   1.4773267e-01   4.6978137e-01   4.9799869e-01   4.9987530e-01   4.9999280e-01   4.9999960e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.5226733e-01   5.3021863e-01   5.0200131e-01   5.0012470e-01   5.0000720e-01   5.0000040e-01   1.2882496e+05
   0.0000000e+00   0.0000000e+00  5.7485553e-163   2.2854179e-12   1.2990905e-01   4.6713586e-01   4.9781393e-01   4.9986296e-01   4.9999202e-01   4.9999956e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.7009095e-01   5.3286414e-01   5.0218607e-01   5.0013704e-01   5.0000798e-01   5.0000044e-01   1.3963684e+05
   0.0000000e+00   0.0000000e+00  1.6243036e-176   2.4066781e-13   1.1268901e-01   4.6426784e-01   4.9761306e-01   4.9984948e-01   4.9999116e-01   4.9999950e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.8731099e-01   5.3573216e-01   5.0238694e-01   5.0015052e-01   5.0000884e-01   5.0000050e-01   1.5135612e+05
   0.0000000e+00   0.0000000e+00  3.4232180e-191   2.1015412e-14   9.6312710e-02   4.6116034e-01   4.9739479e-01   4.9983478e-01   4.9999022e-01   4.9999944e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0368729e-01   5.3883966e-01   5.0260521e-01   5.0016522e-01   5.0000978e-01   5.0000056e-01   1.6405898e+05
   0.0000000e+00   0.0000000e+00  4.2991685e-207   1.4976003e-15   8.0997399e-02   4.5779366e-01   4.9715764e-01   4.9981876e-01   4.9998919e-01   4.9999938e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.1900260e-01   5.4220634e-01   5.0284236e-01   5.0018124e-01   5.0001081e-01   5.0000062e-01   1.7782794e+05
   0.0000000e+00   0.0000000e+00  2.5084104e-224   8.5567539e-17   6.6931846e-02   4.5414618e-01   4.9689995e-01   4.9980129e-01   4.9998807e-01   4.9999931e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.3306815e-01   5.4585382e-01   5.0310005e-01   5.0019871e-01   5.0001193e-01   5.0000069e-01   1.9275249e+05
   0.0000000e+00   0.0000000e+00  5.2593694e-243   3.8489739e-18   5.4269714e-02   4.5019595e-01   4.9662000e-01   4.9978225e-01   4.9998683e-01   4.9999923e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.4573029e-01   5.4980405e-01   5.0338000e-01   5.0021775e-01   5.0001317e-01   5.0000077e-01   2.0892961e+05
   0.0000000e+00   0.0000000e+00  3.0207116e-263   1.3368096e-19   4.3114249e-02   4.4591996e-01   4.9631599e-01   4.9976152e-01   4.9998548e-01   4.9999914e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5688575e-01   5.5408004e-01   5.0368401e-01   5.0023848e-01   5.0001452e-01   5.0000086e-01   2.2646443e+05
   0.0000000e+00   0.0000000e+00  3.5210890e-285   3.5079710e-21   3.3508245e-02   4.4129291e-01   4.9598589e-01   4.9973893e-01   4.9998401e-01   4.9999904e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6649175e-01   5.5870709e-01   5.0401411e-01   5.0026107e-01   5.0001599e-01   5.0000096e-01   2.4547089e+05
   0.0000000e+00   0.0000000e+00  5.9855668e-309   6.7903810e-23   2.5434939e-02   4.3628730e-01   4.9562745e-01   4.9971434e-01   4.9998239e-01   4.9999894e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7456506e-01   5.6371270e-01   5.0437255e-01   5.0028566e-01   5.0001761e-01   5.0000106e-01   2.6607251e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   9.4503261e-25   1.8823692e-02   4.3087438e-01   4.9523829e-01   4.9968758e-01   4.9998062e-01   4.9999882e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8117631e-01   5.6912562e-01   5.0476171e-01   5.0031242e-01   5.0001938e-01   5.0000118e-01   2.8840315e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   9.2062305e-27   1.3558184e-02   4.2502514e-01   4.9481589e-01   4.9965845e-01   4.9997869e-01   4.9999869e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8644182e-01   5.7497486e-01   5.0518411e-01   5.0034155e-01   5.0002131e-01   5.0000131e-01   3.1260794e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.0867036e-29   9.4849635e-03   4.1870699e-01   4.9435738e-01   4.9962676e-01   4.9997659e-01   4.9999855e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9051504e-01   5.8129301e-01   5.0564262e-01   5.0037324e-01   5.0002341e-01   5.0000145e-01   3.3884416e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.6463331e-31   6.4314566e-03   4.1188851e-01   4.9385985e-01   4.9959230e-01   4.9997428e-01   4.9999840e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9356854e-01   5.8811149e-01   5.0614015e-01   5.0040770e-01   5.0002572e-01   5.0000160e-01   3.6728230e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.2975707e-34   4.2167945e-03   4.0453487e-01   4.9331993e-01   4.9955481e-01   4.9997177e-01   4.9999823e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9578321e-01   5.9546513e-01   5.0668007e-01   5.0044519e-01   5.0002823e-01   5.0000177e-01   3.9810717e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.2290095e-36   2.6665926e-03   3.9661206e-01   4.9273412e-01   4.9951406e-01   4.9996903e-01   4.9999804e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9733341e-01   6.0338794e-01   5.0726588e-01   5.0048594e-01   5.0003097e-01   5.0000196e-01   4.3151908e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.2122004e-39   1.6218123e-03   3.8808480e-01   4.9209855e-01   4.9946976e-01   4.9996604e-01   4.9999784e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9837819e-01   6.1191520e-01   5.0790145e-01   5.0053024e-01   5.0003396e-01   5.0000216e-01   4.6773514e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.6956646e-43   9.4576391e-04   3.7891887e-01   4.9140908e-01   4.9942160e-01   4.9996279e-01   4.9999761e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9905424e-01   6.2108113e-01   5.0859092e-01   5.0057840e-01   5.0003721e-01   5.0000239e-01   5.0699071e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.9714473e-46   5.2700791e-04   3.6908017e-01   4.9066114e-01   4.9936928e-01   4.9995924e-01   4.9999737e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9947299e-01   6.3091983e-01   5.0933886e-01   5.0063072e-01   5.0004076e-01   5.0000263e-01   5.4954087e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.9367842e-50   2.7958705e-04   3.5853820e-01   4.8984991e-01   4.9931242e-01   4.9995537e-01   4.9999710e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9972041e-01   6.4146180e-01   5.1015009e-01   5.0068758e-01   5.0004463e-01   5.0000290e-01   5.9566214e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0900972e-54   1.4064510e-04   3.4726493e-01   4.8897011e-01   4.9925066e-01   4.9995115e-01   4.9999681e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9985935e-01   6.5273507e-01   5.1102989e-01   5.0074934e-01   5.0004885e-01   5.0000319e-01   6.4565423e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.6809019e-59   6.6792948e-05   3.3523751e-01   4.8801601e-01   4.9918358e-01   4.9994656e-01   4.9999649e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9993321e-01   6.6476249e-01   5.1198399e-01   5.0081642e-01   5.0005344e-01   5.0000351e-01   6.9984200e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   8.9611440e-64   2.9800473e-05   3.2243863e-01   4.8698132e-01   4.9911073e-01   4.9994156e-01   4.9999614e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9997020e-01   6.7756137e-01   5.1301868e-01   5.0088927e-01   5.0005844e-01   5.0000386e-01   7.5857758e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.6965356e-69   1.2427370e-05   3.0886251e-01   4.8585946e-01   4.9903162e-01   4.9993612e-01   4.9999575e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9998757e-01   6.9113749e-01   5.1414054e-01   5.0096838e-01   5.0006388e-01   5.0000425e-01   8.2224265e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   8.8785083e-75   4.8162086e-06   2.9451209e-01   4.8464303e-01   4.9894572e-01   4.9993020e-01   4.9999533e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999518e-01   7.0548791e-01   5.1535697e-01   5.0105428e-01   5.0006980e-01   5.0000467e-01   8.9125094e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.5627698e-81   1.7241038e-06   2.7940695e-01   4.8332425e-01   4.9885247e-01   4.9992376e-01   4.9999488e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999828e-01   7.2059305e-01   5.1667575e-01   5.0114753e-01   5.0007624e-01   5.0000512e-01   9.6605088e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0523865e-87   5.6630054e-07   2.6358255e-01   4.8189454e-01   4.9875124e-01   4.9991675e-01   4.9999438e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999943e-01   7.3641745e-01   5.1810546e-01   5.0124876e-01   5.0008325e-01   5.0000562e-01   1.0471285e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.4396865e-95   1.6944750e-07   2.4709579e-01   4.8034473e-01   4.9864137e-01   4.9990913e-01   4.9999383e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999983e-01   7.5290421e-01   5.1965527e-01   5.0135863e-01   5.0009087e-01   5.0000617e-01   1.1350108e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  6.8881981e-103   4.5827041e-08   2.3002624e-01   4.7866482e-01   4.9852213e-01   4.9990084e-01   4.9999324e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999995e-01   7.6997376e-01   5.2133518e-01   5.0147787e-01   5.0009916e-01   5.0000676e-01   1.2302688e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.8997637e-111   1.1107944e-08   2.1247987e-01   4.7684404e-01   4.9839272e-01   4.9989183e-01   4.9999259e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999999e-01   7.8752013e-01   5.2315596e-01   5.0160728e-01   5.0010817e-01   5.0000741e-01   1.3335214e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.0047684e-120   2.3910849e-09   1.9459015e-01   4.7487079e-01   4.9825231e-01   4.9988204e-01   4.9999188e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0540985e-01   5.2512921e-01   5.0174769e-01   5.0011796e-01   5.0000812e-01   1.4454398e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  8.8697991e-131   4.5255756e-10   1.7651752e-01   4.7273245e-01   4.9809996e-01   4.9987139e-01   4.9999111e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.2348248e-01   5.2726755e-01   5.0190004e-01   5.0012861e-01   5.0000889e-01   1.5667511e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.1246000e-141   7.4504410e-11   1.5844862e-01   4.7041544e-01   4.9793467e-01   4.9985983e-01   4.9999027e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.4155138e-01   5.2958456e-01   5.0206533e-01   5.0014017e-01   5.0000973e-01   1.6982437e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.7413212e-153   1.0545263e-11   1.4059257e-01   4.6790514e-01   4.9775535e-01   4.9984726e-01   4.9998936e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.5940743e-01   5.3209486e-01   5.0224465e-01   5.0015274e-01   5.0001064e-01   1.8407720e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  2.7586174e-166   1.2669955e-12   1.2317326e-01   4.6518570e-01   4.9756083e-01   4.9983361e-01   4.9998836e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.7682674e-01   5.3481430e-01   5.0243917e-01   5.0016639e-01   5.0001164e-01   1.9952623e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  3.6950728e-180   1.2746265e-13   1.0642186e-01   4.6224012e-01   4.9734983e-01   4.9981878e-01   4.9998728e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.9357814e-01   5.3775988e-01   5.0265017e-01   5.0018122e-01   5.0001272e-01   2.1627185e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  3.4032799e-195   1.0578656e-14   9.0564588e-02   4.5905015e-01   4.9712098e-01   4.9980268e-01   4.9998610e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0943541e-01   5.4094985e-01   5.0287902e-01   5.0019732e-01   5.0001390e-01   2.3442288e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.7209912e-211   7.1268457e-16   7.5809630e-02   4.5559609e-01   4.9687276e-01   4.9978519e-01   4.9998481e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.2419037e-01   5.4440391e-01   5.0312724e-01   5.0021481e-01   5.0001519e-01   2.5409727e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  3.7437597e-229   3.8297938e-17   6.2334523e-02   4.5185681e-01   4.9660356e-01   4.9976620e-01   4.9998341e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.3766548e-01   5.4814319e-01   5.0339644e-01   5.0023380e-01   5.0001659e-01   2.7542287e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  2.6934197e-248   1.6108996e-18   5.0274642e-02   4.4780983e-01   4.9631162e-01   4.9974558e-01   4.9998189e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.4972536e-01   5.5219017e-01   5.0368838e-01   5.0025442e-01   5.0001811e-01   2.9853826e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  4.8099280e-269   5.1955533e-20   3.9712942e-02   4.4343097e-01   4.9599503e-01   4.9972320e-01   4.9998023e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6028706e-01   5.5656903e-01   5.0400497e-01   5.0027680e-01   5.0001977e-01   3.2359366e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.5640886e-291   1.2566305e-21   3.0675810e-02   4.3869459e-01   4.9565173e-01   4.9969890e-01   4.9997843e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6932419e-01   5.6130541e-01   5.0434827e-01   5.0030110e-01   5.0002157e-01   3.5075187e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  6.6146002e-316   2.2248485e-23   2.3132402e-02   4.3357338e-01   4.9527948e-01   4.9967253e-01   4.9997648e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7686760e-01   5.6642662e-01   5.0472052e-01   5.0032747e-01   5.0002352e-01   3.8018940e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.8089366e-25   1.6999732e-02   4.2803848e-01   4.9487584e-01   4.9964392e-01   4.9997435e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8300027e-01   5.7196152e-01   5.0512416e-01   5.0035608e-01   5.0002565e-01   4.1209752e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.4583134e-27   1.2151902e-02   4.2205960e-01   4.9443820e-01   4.9961286e-01   4.9997203e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8784810e-01   5.7794040e-01   5.0556180e-01   5.0038714e-01   5.0002797e-01   4.4668359e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.4462397e-29   8.4322939e-03   4.1560498e-01   4.9396370e-01   4.9957916e-01   4.9996952e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9156771e-01   5.8439502e-01   5.0603630e-01   5.0042084e-01   5.0003048e-01   4.8417237e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.5315537e-32   5.6674294e-03   4.0864153e-01   4.9344926e-01   4.9954260e-01   4.9996678e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9433257e-01   5.9135847e-01   5.0655074e-01   5.0045740e-01   5.0003322e-01   5.2480746e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.3268273e-34   3.6806313e-03   4.0113537e-01   4.9289153e-01   4.9950293e-01   4.9996381e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9631937e-01   5.9886463e-01   5.0710847e-01   5.0049707e-01   5.0003619e-01   5.6885293e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.9192295e-37   2.3036022e-03   3.9305187e-01   4.9228688e-01   4.9945989e-01   4.9996059e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9769640e-01   6.0694813e-01   5.0771312e-01   5.0054011e-01   5.0003941e-01   6.1659500e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.6045170e-40   1.3854279e-03   3.8435625e-01   4.9163140e-01   4.9941320e-01   4.9995708e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9861457e-01   6.1564375e-01   5.0836860e-01   5.0058680e-01   5.0004292e-01   6.6834392e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.4050786e-44   7.9813410e-04   3.7501442e-01   4.9092082e-01   4.9936255e-01   4.9995327e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9920187e-01   6.2498558e-01   5.0907918e-01   5.0063745e-01   5.0004673e-01   7.2443596e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7947339e-47   4.3890547e-04   3.6499347e-01   4.9015054e-01   4.9930762e-01   4.9994914e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9956109e-01   6.3500653e-01   5.0984946e-01   5.0069238e-01   5.0005086e-01   7.8523563e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.1643470e-51   2.2952014e-04   3.5426314e-01   4.8931556e-01   4.9924803e-01   4.9994465e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9977048e-01   6.4573686e-01   5.1068444e-01   5.0075197e-01   5.0005535e-01   8.5113804e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.2247074e-55   1.1366324e-04   3.4279673e-01   4.8841048e-01   4.9918341e-01   4.9993977e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9988634e-01   6.5720327e-01   5.1158952e-01   5.0081659e-01   5.0006023e-01   9.2257143e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0520321e-60   5.3065043e-05   3.3057324e-01   4.8742943e-01   4.9911332e-01   4.9993448e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9994693e-01   6.6942676e-01   5.1257057e-01   5.0088668e-01   5.0006552e-01   1.0000000e+07


==> Increasing Self-Confidence in Distributed Non-Bayesian Learning over Time-Varying Directed Graphs_/plot_figures/decay_1k3.dat <==
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0839269e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.1748976e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.2735031e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.3803843e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.4962357e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.6218101e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.7579236e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.9054607e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0653802e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2387211e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.4266101e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.6302680e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.8510183e+00
   2.5775807e-02   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.7422419e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.0902954e+00
   2.5775807e-02   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.7422419e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.3496544e+00
   2.5775807e-02   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.7422419e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.6307805e+00
   2.5775807e-02   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.7422419e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.9355008e+00
   6.5709810e-03   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9342902e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.2657952e+00
   6.5709810e-03   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9342902e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.6238102e+00
   1.6508812e-03   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9834912e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0118723e+00
   1.6508812e-03   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9834912e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.4325033e+00
   1.6508812e-03   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9834912e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.8884366e+00
   1.0560715e-03   2.0076916e-01   4.7898007e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9894393e-01   7.9923084e-01   5.2101993e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.3826349e+00
   1.0560715e-03   2.0076916e-01   4.7898007e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9894393e-01   7.9923084e-01   5.2101993e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.9183097e+00
   2.6422715e-04   2.0076916e-01   4.7898007e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9973577e-01   7.9923084e-01   5.2101993e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.4989421e+00
   6.6069879e-05   2.0076916e-01   4.7898007e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993393e-01   7.9923084e-01   5.2101993e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.1283052e+00
   6.6069879e-05   2.0076916e-01   4.7898007e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993393e-01   7.9923084e-01   5.2101993e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.8104887e+00
   5.4284527e-05   8.4397509e-02   4.3554937e-01   4.9696428e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9994572e-01   9.1560249e-01   5.6445063e-01   5.0303572e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.5499259e+00
   2.1710275e-04   8.4397509e-02   4.3554937e-01   4.9696428e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9978290e-01   9.1560249e-01   5.6445063e-01   5.0303572e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0351422e+01
   5.4284527e-05   8.4397509e-02   4.3554937e-01   4.9696428e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9994572e-01   9.1560249e-01   5.6445063e-01   5.0303572e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.1220185e+01
   3.6852835e-05   4.3205991e-02   3.7485145e-01   4.8907600e-01   4.9959223e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9996315e-01   9.5679401e-01   6.2514855e-01   5.1092400e-01   5.0040777e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.2161860e+01
   1.4739505e-04   4.3205991e-02   3.7485145e-01   4.8907600e-01   4.9959223e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9985260e-01   9.5679401e-01   6.2514855e-01   5.1092400e-01   5.0040777e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.3182567e+01
   3.6852835e-05   4.3205991e-02   3.7485145e-01   4.8907600e-01   4.9959223e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9996315e-01   9.5679401e-01   6.2514855e-01   5.1092400e-01   5.0040777e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.4288940e+01
   3.6366184e-04   2.4785309e-02   3.1419798e-01   4.7557470e-01   4.9830791e-01   4.9994820e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9963634e-01   9.7521469e-01   6.8580202e-01   5.2442530e-01   5.0169209e-01   5.0005180e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.5488166e+01
   9.0940264e-05   2.4785309e-02   3.1419798e-01   4.7557470e-01   4.9830791e-01   4.9994820e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9990906e-01   9.7521469e-01   6.8580202e-01   5.2442530e-01   5.0169209e-01   5.0005180e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.6788040e+01
   1.3324722e-05   1.5167081e-02   2.5947768e-01   4.5770019e-01   4.9574553e-01   4.9975540e-01   4.9999371e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9998668e-01   9.8483292e-01   7.4052232e-01   5.4229981e-01   5.0425447e-01   5.0024460e-01   5.0000629e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.8197009e+01
   5.3296759e-05   1.5167081e-02   2.5947768e-01   4.5770019e-01   4.9574553e-01   4.9975540e-01   4.9999371e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9994670e-01   9.8483292e-01   7.4052232e-01   5.4229981e-01   5.0425447e-01   5.0024460e-01   5.0000629e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.9724227e+01
   1.2144162e-04   9.6408421e-03   2.1233061e-01   4.3672903e-01   4.9175955e-01   4.9931493e-01   4.9996662e-01   4.9999927e-01   5.0000000e-01   5.0000000e-01   9.9987856e-01   9.9035916e-01   7.8766939e-01   5.6327097e-01   5.0824045e-01   5.0068507e-01   5.0003338e-01   5.0000073e-01   5.0000000e-01   5.0000000e-01   2.1379621e+01
   7.5909657e-06   9.6408421e-03   2.1233061e-01   4.3672903e-01   4.9175955e-01   4.9931493e-01   4.9996662e-01   4.9999927e-01   5.0000000e-01   5.0000000e-01   9.9999241e-01   9.9035916e-01   7.8766939e-01   5.6327097e-01   5.0824045e-01   5.0068507e-01   5.0003338e-01   5.0000073e-01   5.0000000e-01   5.0000000e-01   2.3173946e+01
   1.7035104e-05   6.2726495e-03   1.7268370e-01   4.1368274e-01   4.8636151e-01   4.9853507e-01   4.9989670e-01   4.9999566e-01   4.9999992e-01   5.0000000e-01   9.9998296e-01   9.9372735e-01   8.2731630e-01   5.8631726e-01   5.1363849e-01   5.0146493e-01   5.0010330e-01   5.0000434e-01   5.0000008e-01   5.0000000e-01   2.5118864e+01
   2.3713291e-06   4.1424454e-03   1.3981317e-01   3.8934315e-01   4.7963860e-01   4.9734895e-01   4.9975822e-01   4.9998527e-01   4.9999946e-01   4.9999999e-01   9.9999763e-01   9.9585755e-01   8.6018683e-01   6.1065685e-01   5.2036140e-01   5.0265105e-01   5.0024178e-01   5.0001473e-01   5.0000054e-01   5.0000001e-01   2.7227013e+01
   1.4820840e-07   4.1424454e-03   1.3981317e-01   3.8934315e-01   4.7963860e-01   4.9734895e-01   4.9975822e-01   4.9998527e-01   4.9999946e-01   4.9999999e-01   9.9999985e-01   9.9585755e-01   8.6018683e-01   6.1065685e-01   5.2036140e-01   5.0265105e-01   5.0024178e-01   5.0001473e-01   5.0000054e-01   5.0000001e-01   2.9512092e+01
   2.7664064e-08   2.0561353e-03   1.1280597e-01   3.6431090e-01   4.7170745e-01   4.9571334e-01   4.9952511e-01   4.9996253e-01   4.9999800e-01   4.9999993e-01   9.9999997e-01   9.9794386e-01   8.8719403e-01   6.3568910e-01   5.2829255e-01   5.0428666e-01   5.0047489e-01   5.0003747e-01   5.0000200e-01   5.0000007e-01   3.1988951e+01
   2.5753681e-08   8.4984570e-04   8.8237947e-02   3.3905576e-01   4.6269113e-01   4.9360407e-01   4.9917313e-01   4.9992061e-01   4.9999450e-01   4.9999973e-01   9.9999997e-01   9.9915015e-01   9.1176205e-01   6.6094424e-01   5.3730887e-01   5.0639593e-01   5.0082687e-01   5.0007939e-01   5.0000550e-01   5.0000027e-01   3.4673685e+01
   2.1450235e-08   4.1373578e-04   6.6093385e-02   3.1327328e-01   4.5270871e-01   4.9101102e-01   4.9868100e-01   4.9985186e-01   4.9998749e-01   4.9999920e-01   9.9999998e-01   9.9958626e-01   9.3390662e-01   6.8672672e-01   5.4729129e-01   5.0898898e-01   5.0131900e-01   5.0014814e-01   5.0001251e-01   5.0000080e-01   3.7583740e+01
   1.6531826e-08   2.2451280e-04   4.8510404e-02   2.8664325e-01   4.4179371e-01   4.8793395e-01   4.9803074e-01   4.9974830e-01   4.9997510e-01   4.9999803e-01   9.9999998e-01   9.9977549e-01   9.5148960e-01   7.1335675e-01   5.5820629e-01   5.1206605e-01   5.0196926e-01   5.0025170e-01   5.0002490e-01   5.0000197e-01   4.0738028e+01
   4.8230615e-08   1.3111627e-04   3.5356606e-02   2.5962524e-01   4.2990816e-01   4.8437152e-01   4.9720766e-01   4.9960190e-01   4.9995508e-01   4.9999578e-01   9.9999995e-01   9.9986888e-01   9.6464339e-01   7.4037476e-01   5.7009184e-01   5.1562848e-01   5.0279234e-01   5.0039810e-01   5.0004492e-01   5.0000422e-01   4.4157045e+01
   1.6167586e-09   1.0526929e-04   2.5780690e-02   2.3290219e-01   4.1704201e-01   4.8031470e-01   4.9619932e-01   4.9940488e-01   4.9992491e-01   4.9999185e-01   1.0000000e+00   9.9989473e-01   9.7421931e-01   7.6709781e-01   5.8295799e-01   5.1968530e-01   5.0380068e-01   5.0059512e-01   5.0007509e-01   5.0000815e-01   4.7863009e+01
   1.2831606e-08   3.8437447e-05   1.4449182e-02   1.8316251e-01   3.8857234e-01   4.7066996e-01   4.9358119e-01   4.9882952e-01   4.9982309e-01   4.9997580e-01   9.9999999e-01   9.9996156e-01   9.8555082e-01   8.1683749e-01   6.1142766e-01   5.2933004e-01   5.0641881e-01   5.0117048e-01   5.0017691e-01   5.0002420e-01   5.1880004e+01
   8.3158550e-08   4.1044273e-05   1.0780378e-02   1.6103708e-01   3.7322255e-01   4.6506569e-01   4.9194956e-01   4.9843710e-01   4.9974554e-01   4.9996171e-01   9.9999992e-01   9.9995896e-01   9.8921962e-01   8.3896292e-01   6.2677745e-01   5.3493431e-01   5.0805044e-01   5.0156290e-01   5.0025446e-01   5.0003829e-01   5.6234133e+01
   1.3698918e-09   2.6248870e-05   6.7957444e-03   1.2298458e-01   3.4101523e-01   4.5231715e-01   4.8799212e-01   4.9740914e-01   4.9952180e-01   4.9991547e-01   1.0000000e+00   9.9997375e-01   9.9320426e-01   8.7701542e-01   6.5898477e-01   5.4768285e-01   5.1200788e-01   5.0259086e-01   5.0047820e-01   5.0008453e-01   6.0953690e+01
   4.8166406e-11   8.0618486e-06   4.2265190e-03   9.3926200e-02   3.0799774e-01   4.3762297e-01   4.8306155e-01   4.9601485e-01   4.9918531e-01   4.9983569e-01   1.0000000e+00   9.9999194e-01   9.9577348e-01   9.0607380e-01   6.9200226e-01   5.6237703e-01   5.1693845e-01   5.0398515e-01   5.0081469e-01   5.0016431e-01   6.6069345e+01
   5.4691033e-10   4.8908181e-06   3.2414179e-03   8.1855115e-02   2.9164082e-01   4.2962067e-01   4.8022035e-01   4.9516579e-01   4.9896671e-01   4.9977927e-01   1.0000000e+00   9.9999511e-01   9.9675858e-01   9.1814488e-01   7.0835918e-01   5.7037933e-01   5.1977965e-01   5.0483421e-01   5.0103329e-01   5.0022073e-01   7.1614341e+01
   1.0437551e-11   3.0244916e-06   1.9105236e-03   6.1479395e-02   2.5961771e-01   4.1249813e-01   4.7378480e-01   4.9313878e-01   4.9841267e-01   4.9962464e-01   1.0000000e+00   9.9999698e-01   9.9808948e-01   9.3852060e-01   7.4038229e-01   5.8750187e-01   5.2621520e-01   5.0686122e-01   5.0158733e-01   5.0037536e-01   7.7624712e+01
   4.3542426e-13   3.8538554e-07   8.6993096e-04   3.9367340e-02   2.1405309e-01   3.8448946e-01   4.6229763e-01   4.8921935e-01   4.9724300e-01   4.9925970e-01   1.0000000e+00   9.9999961e-01   9.9913007e-01   9.6063266e-01   7.8594691e-01   6.1551054e-01   5.3770237e-01   5.1078065e-01   5.0275700e-01   5.0074030e-01   8.4139514e+01
   6.2282310e-14   1.5034923e-07   4.6242381e-04   2.8732689e-02   1.8597731e-01   3.6459437e-01   4.5347037e-01   4.8599019e-01   4.9620393e-01   4.9890440e-01   1.0000000e+00   9.9999985e-01   9.9953758e-01   9.7126731e-01   8.1402269e-01   6.3540563e-01   5.4652963e-01   5.1400981e-01   5.0379607e-01   5.0109560e-01   9.1201084e+01
   9.5740385e-16   3.5574359e-08   2.4467104e-04   2.0542397e-02   1.5986835e-01   3.4396614e-01   4.4375779e-01   4.8225346e-01   4.9493360e-01   4.9844034e-01   1.0000000e+00   9.9999996e-01   9.9975533e-01   9.7945760e-01   8.4013165e-01   6.5603386e-01   5.5624221e-01   5.1774654e-01   5.0506640e-01   5.0155966e-01   9.8855309e+01
   5.7201034e-18   3.1941662e-09   8.2868759e-05   1.1951888e-02   1.2464409e-01   3.1198533e-01   4.2761984e-01   4.7568321e-01   4.9255626e-01   4.9750462e-01   1.0000000e+00   1.0000000e+00   9.9991713e-01   9.8804811e-01   8.7535591e-01   6.8801467e-01   5.7238016e-01   5.2431679e-01   5.0744374e-01   5.0249538e-01   1.0715193e+02
   6.3888536e-18   4.9698166e-10   2.4720940e-05   6.5456943e-03   9.4356906e-02   2.7919660e-01   4.0969973e-01   4.6794502e-01   4.8956800e-01   4.9623397e-01   1.0000000e+00   1.0000000e+00   9.9997528e-01   9.9345431e-01   9.0564309e-01   7.2080340e-01   5.9030027e-01   5.3205498e-01   5.1043200e-01   5.0376603e-01   1.1614486e+02
   7.0864709e-17   1.3419340e-10   7.6200999e-06   3.4041075e-03   6.9078014e-02   2.4607581e-01   3.9008691e-01   4.5902886e-01   4.8592537e-01   4.9457802e-01   1.0000000e+00   1.0000000e+00   9.9999238e-01   9.9659589e-01   9.3092199e-01   7.5392419e-01   6.0991309e-01   5.4097114e-01   5.1407463e-01   5.0542198e-01   1.2589254e+02
   7.2698058e-16   7.9285961e-11   2.0205584e-06   1.3820625e-03   4.3369332e-02   2.0242487e-01   3.6143286e-01   4.4527946e-01   4.7998287e-01   4.9168989e-01   1.0000000e+00   1.0000000e+00   9.9999798e-01   9.9861794e-01   9.5663067e-01   7.9757513e-01   6.3856714e-01   5.5472054e-01   5.2001713e-01   5.0831011e-01   1.3645831e+02
   3.0854633e-15   7.9475067e-11   7.9661850e-07   5.8808904e-04   2.6168428e-02   1.6119913e-01   3.3019126e-01   4.2935168e-01   4.7271575e-01   4.8792971e-01   1.0000000e+00   1.0000000e+00   9.9999920e-01   9.9941191e-01   9.7383157e-01   8.3880087e-01   6.6980874e-01   5.7064832e-01   5.2728425e-01   5.1207029e-01   1.4791084e+02
   5.9332204e-18   3.4040918e-11   3.8261817e-07   2.7549836e-04   1.5607161e-02   1.2461202e-01   2.9699420e-01   4.1121372e-01   4.6403118e-01   4.8319916e-01   1.0000000e+00   1.0000000e+00   9.9999962e-01   9.9972450e-01   9.8439284e-01   8.7538798e-01   7.0300580e-01   5.8878628e-01   5.3596882e-01   5.1680084e-01   1.6032454e+02
   5.9495652e-20   3.2627353e-12   1.5382270e-07   1.3708482e-04   9.3857629e-03   9.4157732e-02   2.6289490e-01   3.9093100e-01   4.5384440e-01   4.7740333e-01   1.0000000e+00   1.0000000e+00   9.9999985e-01   9.9986292e-01   9.9061424e-01   9.0584227e-01   7.3710510e-01   6.0906900e-01   5.4615560e-01   5.2259667e-01   1.7378008e+02
   1.2049723e-23   1.7827610e-13   3.6058416e-08   5.5408079e-05   5.0096252e-03   6.4893125e-02   2.2091976e-01   3.6290379e-01   4.3891620e-01   4.6852515e-01   1.0000000e+00   1.0000000e+00   9.9999996e-01   9.9994459e-01   9.9499037e-01   9.3510687e-01   7.7908024e-01   6.3709621e-01   5.6108380e-01   5.3147485e-01   1.8836491e+02
   1.8835034e-24   3.3380256e-15   4.1360836e-09   1.6424382e-05   2.3066122e-03   4.0429783e-02   1.7416172e-01   3.2630836e-01   4.1778806e-01   4.5528696e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9998358e-01   9.9769339e-01   9.5957022e-01   8.2583828e-01   6.7369164e-01   5.8221194e-01   5.4471304e-01   2.0417379e+02
   1.8195246e-26   1.5615704e-16   5.8444877e-10   5.2427063e-06   1.1548488e-03   2.6580163e-02   1.3957360e-01   2.9431916e-01   3.9764045e-01   4.4199441e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999476e-01   9.9884515e-01   9.7341984e-01   8.6042640e-01   7.0568084e-01   6.0235955e-01   5.5800559e-01   2.2130947e+02
   1.7638072e-27   9.4416636e-18   5.8267959e-11   1.2010387e-06   4.7051247e-04   1.5478007e-02   1.0397659e-01   2.5530824e-01   3.7071774e-01   4.2329335e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999880e-01   9.9952949e-01   9.8452199e-01   8.9602341e-01   7.4469176e-01   6.2928226e-01   5.7670665e-01   2.3988329e+02
   5.8257097e-29   1.0161291e-18   5.6349971e-12   2.0893204e-07   1.5268569e-04   7.7841940e-03   7.0691190e-02   2.1043378e-01   3.3607702e-01   3.9777519e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999979e-01   9.9984731e-01   9.9221581e-01   9.2930881e-01   7.8956622e-01   6.6392298e-01   6.0222481e-01   2.6001596e+02
   6.5701712e-27   1.2518251e-19   6.5201604e-13   3.8630745e-08   4.7555012e-05   3.7080284e-03   4.5861957e-02   1.6792265e-01   2.9874326e-01   3.6853421e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999996e-01   9.9995244e-01   9.9629197e-01   9.5413804e-01   8.3207735e-01   7.0125674e-01   6.3146579e-01   2.8183829e+02
   4.9876421e-31   1.0450475e-20   8.1803023e-14   6.2827105e-09   1.2421570e-05   1.5146255e-03   2.6520190e-02   1.2437071e-01   2.5411841e-01   3.3113888e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999999e-01   9.9998758e-01   9.9848537e-01   9.7347981e-01   8.7562929e-01   7.4588159e-01   6.6886112e-01   3.0549211e+02
   5.3416498e-33   3.4991460e-23   4.0998846e-15   8.3459583e-10   2.7918809e-06   5.3406839e-04   1.3538382e-02   8.4042810e-02   2.0379445e-01   2.8523987e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999721e-01   9.9946593e-01   9.8646162e-01   9.1595719e-01   7.9620555e-01   7.1476013e-01   3.3113112e+02
   5.4402657e-31   4.7029738e-24   2.1418320e-16   9.2120147e-11   5.9711357e-07   1.8239707e-04   6.5972707e-03   5.3831119e-02   1.5638912e-01   2.3731764e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999940e-01   9.9981760e-01   9.9340273e-01   9.4616888e-01   8.4361088e-01   7.6268236e-01   3.5892193e+02
   1.2731245e-35   2.4585372e-25   1.6995943e-17   9.4040975e-12   1.0371779e-07   5.2647559e-05   2.8243431e-03   3.1002390e-02   1.1049149e-01   1.8491181e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999990e-01   9.9994735e-01   9.9717566e-01   9.6899761e-01   8.8950851e-01   8.1508819e-01   3.8904514e+02
   2.4338553e-36   5.9481503e-27   8.5141172e-19   8.4078667e-13   1.5628523e-08   1.2988647e-05   1.0534236e-03   1.5870871e-02   7.0704790e-02   1.3251615e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999998e-01   9.9998701e-01   9.9894658e-01   9.8412913e-01   9.2929521e-01   8.6748385e-01   4.2169650e+02
   5.8105148e-41   6.2485402e-29   3.1767641e-20   6.0846579e-14   2.0019063e-09   2.7601562e-06   3.4220031e-04   7.1666692e-03   4.0385731e-02   8.5738885e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999724e-01   9.9965780e-01   9.9283333e-01   9.5961427e-01   9.1426112e-01   4.5708819e+02
   1.0720675e-43   8.9489697e-32   3.9200927e-22   2.9523822e-15   2.0885102e-10   5.0068875e-07   9.6532811e-05   2.8400906e-03   2.0366834e-02   4.9266069e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999950e-01   9.9990347e-01   9.9715991e-01   9.7963317e-01   9.5073393e-01   4.9545019e+02
   9.6533716e-47   1.0322314e-33   5.3401243e-24   9.3823940e-17   1.5964880e-11   7.4219366e-08   2.3308045e-05   9.8068112e-04   8.9949197e-03   2.4830579e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999993e-01   9.9997669e-01   9.9901932e-01   9.9100508e-01   9.7516942e-01   5.3703180e+02
   2.6578591e-44   2.0995789e-34   1.5743242e-25   3.0192413e-18   9.8024952e-13   8.8196431e-09   4.7009963e-06   2.9086683e-04   3.4479566e-03   1.0876635e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999999e-01   9.9999530e-01   9.9970913e-01   9.9655204e-01   9.8912337e-01   5.8210322e+02
   1.4778118e-44   1.8398182e-35   8.3376960e-27   1.3593447e-19   5.9374255e-14   8.9530904e-10   7.9278802e-07   7.3149998e-05   1.1343684e-03   4.1034125e-03   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999921e-01   9.9992685e-01   9.9886563e-01   9.9589659e-01   6.3095734e+02
   4.7641414e-48   2.3509163e-36   7.1456897e-28   8.0479426e-21   3.8923171e-15   8.4704084e-11   1.1582973e-07   1.5641525e-05   3.1772757e-04   1.3208277e-03   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999988e-01   9.9998436e-01   9.9968227e-01   9.9867917e-01   6.8391165e+02
   7.3867575e-54   1.3957795e-40   4.8699858e-30   2.5325584e-22   1.9564745e-16   6.0392296e-12   1.2214960e-08   2.3920687e-06   6.4324970e-05   3.1034170e-04   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999999e-01   9.9999761e-01   9.9993568e-01   9.9968966e-01   7.4131024e+02
   4.2856260e-53   3.4264736e-42   2.2093335e-32   3.5121966e-24   7.4339534e-18   4.2171184e-13   1.2921023e-09   3.5068014e-07   1.1985945e-05   6.5755374e-05   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999965e-01   9.9998801e-01   9.9993424e-01   8.0352612e+02
   5.2008823e-62   1.2623426e-46   7.8174211e-35   3.6820658e-26   1.5825081e-19   1.7298165e-14   8.9796921e-11   3.5888726e-08   1.5897451e-06   9.9544198e-06   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999996e-01   9.9999841e-01   9.9999005e-01   8.7096359e+02
   2.8886066e-67   7.7777546e-51   3.1237970e-38   1.2732367e-28   2.1582318e-21   5.4659177e-16   5.0297252e-12   3.0182416e-09   1.7463688e-07   1.2494331e-06   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999983e-01   9.9999875e-01   9.4406088e+02
   2.4537290e-67   9.3960875e-53   7.1137828e-41   3.0244326e-31   1.2782643e-23   8.4756693e-18   1.6278110e-13   1.6172033e-10   1.2822127e-08   1.0685191e-07   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999999e-01   9.9999989e-01   1.0232930e+03
   4.7178421e-68   1.0938386e-54   3.0399576e-43   1.3055264e-33   8.6931489e-26   1.0946121e-19   3.9739383e-15   6.5745986e-12   7.3231755e-10   7.2138502e-09   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999999e-01   1.1091748e+03
   7.0538332e-75   3.3902244e-58   6.7622768e-46   5.0978579e-36   4.9625661e-28   1.0161829e-21   6.2728110e-17   1.6641335e-13   2.6100083e-11   3.0694441e-10   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.2022644e+03
   1.1021413e-76   1.8654380e-62   9.8313907e-50   4.6502524e-39   1.4724306e-30   6.2332280e-24   6.6024200e-19   2.7011666e-15   5.8010789e-13   8.0553444e-12   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.3031668e+03
   2.9597393e-85   1.7088606e-66   4.3505631e-53   3.6917504e-42   2.5306579e-33   2.3294746e-26   4.6610128e-21   3.0507869e-17   8.9500984e-15   1.4540387e-13   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.4125375e+03
   3.3431393e-95   3.1551125e-74   2.6261016e-58   4.6676340e-46   1.6194407e-36   4.0446469e-29   1.6330853e-23   1.7794286e-19   7.3264128e-17   1.4105281e-15   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.5310875e+03
   2.0601973e-90   8.1775138e-79   3.7846023e-64   5.2387053e-51   1.7768044e-40   2.2507009e-32   2.6002165e-26   5.5170358e-22   3.3917785e-19   7.9022680e-18   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.6595869e+03
   2.0196359e-97   1.8976625e-81   9.1807720e-67   1.6261563e-54   2.8883931e-44   6.1963412e-36   1.7077452e-29   7.7117289e-25   7.8489500e-22   2.3361204e-20   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.7988709e+03
  1.9834252e-108   6.7953409e-90   8.0358935e-73   4.5184207e-59   3.7304928e-48   1.5842510e-39   7.2414116e-33   5.3029396e-28   8.0110831e-25   2.9713804e-23   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.9498446e+03
  8.5241473e-110   2.7284466e-93   1.3894720e-77   4.9394465e-64   8.8212840e-53   1.0452228e-43   1.1205859e-36   1.5027239e-31   3.3422839e-28   1.5007390e-26   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.1134890e+03
  1.3495323e-120   1.9758816e-97   1.3754698e-81   1.9575929e-68   2.9603293e-57   4.8230067e-48   8.5736007e-41   1.8910678e-35   6.1184385e-32   3.3456631e-30   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.2908677e+03
  1.8759529e-120  2.7534265e-103   2.8170676e-87   1.2818949e-73   4.5328847e-62   1.3099542e-52   3.5704193e-45   1.1143741e-39   4.6845105e-36   2.9560989e-34   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.4831331e+03
  1.1961102e-129  2.9768060e-110   1.8931969e-93   3.4613326e-79   2.6828572e-67   1.3333697e-57   5.6621586e-50   2.5154909e-44   1.3520838e-40   9.6772671e-39   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.6915348e+03
  2.7251590e-131  5.6601517e-115   3.3452856e-99   3.4124492e-85   4.3567793e-73   4.4994932e-63   3.5053845e-55   2.3881597e-49   1.6801422e-45   1.3701159e-43   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.9174270e+03
  3.3516108e-142  1.5603260e-122  2.7443353e-105   8.8663436e-91   1.1416264e-78   1.0550891e-68   8.9574659e-61   7.5357756e-55   6.5181845e-51   5.9944337e-49   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.1622777e+03
  3.3319191e-148  7.9229349e-129  3.7330185e-112   1.2691679e-97   3.5465735e-85   6.9573940e-75   9.7287517e-67   1.0903587e-60   1.1027266e-56   1.0888372e-54   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.4276779e+03
  1.5893205e-152  7.9324475e-136  6.9619394e-119  5.4349955e-104   1.4629326e-91   2.4876759e-81   3.5929437e-73   4.6728473e-67   5.5091390e-63   5.9504744e-61   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.7153523e+03
  2.8659265e-166  2.3756001e-144  9.7469275e-127  1.0010891e-111   6.0378145e-99   2.1048223e-88   4.6496593e-80   7.5043652e-74   9.8383935e-70   1.1121961e-67   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.0271703e+03
  3.6260240e-176  4.1688361e-154  5.9111970e-136  2.6160056e-120  4.3596824e-107   3.1188838e-96   1.1699664e-87   2.7411880e-81   4.5397661e-77   5.7368910e-75   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.3651583e+03
  1.8924281e-183  5.1755097e-163  9.1283443e-145  4.8359730e-129  1.0244463e-115  1.0860201e-104   6.3394717e-96   2.1844928e-89   4.7536798e-85   6.9047509e-83   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.7315126e+03
  8.9042486e-200  1.4417756e-175  3.2067923e-155  1.3413332e-138  7.2070403e-125  1.2330635e-113  9.8012650e-105   4.2591068e-98   1.0955106e-93   1.7400291e-91   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.1286138e+03
  7.2014052e-210  1.3556985e-188  1.3618701e-168  3.5063647e-151  1.8214926e-136  2.2513151e-124  7.4683074e-115  7.9943219e-108  3.3937298e-103  6.7069063e-101   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.5590426e+03
  5.9482975e-223  3.9023016e-200  5.2658862e-180  1.1209884e-162  6.6318277e-148  1.1793119e-135  6.6428727e-126  1.2602705e-118  8.5630251e-114  2.1971861e-111   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.0255959e+03
  3.2911880e-237  2.6254813e-214  4.5009440e-194  4.9467988e-176  1.3412172e-160  6.8858013e-148  7.7433493e-138  2.2946171e-130  2.0515995e-125  6.0154608e-123   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.5313055e+03
  1.1525705e-251  1.6820299e-229  9.1683590e-209  4.8548047e-190  3.7804448e-174  4.0667733e-161  8.2111613e-151  3.8678529e-143  4.7883858e-138  1.6605979e-135   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.0794578e+03
  2.4708945e-264  1.8975583e-243  1.2908928e-222  2.4395311e-204  1.1520070e-188  1.4528084e-175  4.6661035e-165  3.5758186e-157  6.3785869e-152  2.6742618e-149   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.6736149e+03
  3.9353186e-293  2.5217051e-265  1.7186079e-241  1.9796441e-221  1.0761105e-204  5.1422621e-191  3.2133158e-180  3.3691521e-172  6.9456655e-167  3.0886810e-164   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.3176377e+03
  5.1692320e-300  1.6485273e-276  2.0468275e-255  3.0982302e-237  1.9161186e-221  4.9515433e-208  3.8195263e-197  6.5708628e-189  2.1395841e-183  1.2325682e-180   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0157114e+03
  1.4195733e-312  7.9135348e-292  2.4275745e-271  3.4863037e-253  1.4486999e-237  1.8054842e-224  6.3531054e-214  5.7056043e-206  1.1998392e-200  5.5793754e-198   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7723722e+03
   0.0000000e+00  1.2703320e-314  6.0254063e-290  1.6348093e-270  1.1239229e-254  1.0419463e-241  2.2630404e-231  1.3035752e-223  1.9853151e-218  7.8060600e-216   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0592537e+04
   0.0000000e+00   0.0000000e+00  4.2095380e-311  3.2495062e-292  7.6364271e-276  3.5240066e-262  2.9169361e-251  4.3077096e-243  1.1646796e-237  5.9793709e-235   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.1481536e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.2619700e-312  2.3766968e-296  7.9426579e-283  5.2616160e-272  6.8955651e-264  1.7807989e-258  9.0523337e-256   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.2445146e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.1956389e-321  5.6010748e-307  2.1995845e-295  8.9639891e-287  4.5084484e-281  3.1173534e-278   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.3489629e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  7.8704657e-321  4.5138883e-312  3.1248855e-306  2.5991249e-303   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.4621772e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.5848932e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.7179084e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.8620871e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.0183664e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.1877616e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.3713737e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.5703958e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.7861212e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.0199517e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.2734069e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.5481339e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.8459178e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.1686938e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.5185594e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.8977882e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.3088444e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.7543994e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.2373484e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.7608298e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.3282453e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.9432823e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.6099375e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.3325430e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0115795e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0964782e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.1885022e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.2882496e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.3963684e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.5135612e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.6405898e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.7782794e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.9275249e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.0892961e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.2646443e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.4547089e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.6607251e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.8840315e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.1260794e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.3884416e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.6728230e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.9810717e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.3151908e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.6773514e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.0699071e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.4954087e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.9566214e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.4565423e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.9984200e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.5857758e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.2224265e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.9125094e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6605088e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0471285e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.1350108e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.2302688e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.3335214e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.4454398e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.5667511e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.6982437e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.8407720e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.9952623e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.1627185e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.3442288e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.5409727e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.7542287e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.9853826e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.2359366e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.5075187e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.8018940e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.1209752e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.4668359e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.8417237e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.2480746e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.6885293e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.1659500e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.6834392e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.2443596e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.8523563e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.5113804e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.2257143e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+07


==> Increasing Self-Confidence in Distributed Non-Bayesian Learning over Time-Varying Directed Graphs_/plot_figures/no_decay.dat <==
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0471285e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0964782e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.1481536e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.2022644e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.2589254e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.3182567e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.3803843e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.4454398e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.5135612e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.5848932e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.6595869e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.7378008e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.8197009e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.9054607e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.9952623e+00
   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0892961e+00
   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.1877616e+00
   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2908677e+00
   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3988329e+00
   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.5118864e+00
   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.6302680e+00
   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.7542287e+00
   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.8840315e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.0199517e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.1622777e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.3113112e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.4673685e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.6307805e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.8018940e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.9810717e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.1686938e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.3651583e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.5708819e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.7863009e+00
   1.5384615e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.8461538e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0118723e+00
   1.5384615e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.8461538e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.2480746e+00
   1.5384615e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.8461538e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.4954087e+00
   1.5384615e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.8461538e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.7543994e+00
   6.1031431e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993897e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.0255959e+00
   6.1031431e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993897e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.3095734e+00
   6.1031431e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993897e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.6069345e+00
   6.1031431e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993897e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.9183097e+00
   1.5258556e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9998474e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.2443596e+00
   1.5258556e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9998474e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.5857758e+00
   1.5258556e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9998474e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.9432823e+00
   6.1031431e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993897e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.3176377e+00
   6.1031431e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993897e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.7096359e+00
   5.2683560e-09   3.4514781e-04   2.6120387e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9999999e-01   9.9965485e-01   7.3879613e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.1201084e+00
   5.2683560e-09   3.4514781e-04   2.6120387e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9999999e-01   9.9965485e-01   7.3879613e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.5499259e+00
   1.3170890e-09   3.4514781e-04   2.6120387e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9965485e-01   7.3879613e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+01
   1.3170890e-09   3.4514781e-04   2.6120387e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9965485e-01   7.3879613e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0471285e+01
   1.3170890e-09   3.4514781e-04   2.6120387e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9965485e-01   7.3879613e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0964782e+01
   3.2927225e-10   3.4514781e-04   2.6120387e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9965485e-01   7.3879613e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.1481536e+01
   8.0583809e-21   6.9220965e-11   3.8910506e-03   3.7288488e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9610895e-01   6.2711512e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.2022644e+01
   8.0583809e-21   6.9220965e-11   3.8910506e-03   3.7288488e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9610895e-01   6.2711512e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.2589254e+01
   3.2233523e-20   6.9220965e-11   3.8910506e-03   3.7288488e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9610895e-01   6.2711512e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.3182567e+01
   3.2233523e-20   6.9220965e-11   3.8910506e-03   3.7288488e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9610895e-01   6.2711512e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.3803843e+01
   1.2893409e-19   6.9220965e-11   3.8910506e-03   3.7288488e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9610895e-01   6.2711512e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.4454398e+01
   3.4577563e-44   1.2924697e-26   1.5662916e-09   2.7858065e-02   4.3538087e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7214193e-01   5.6461913e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.5135612e+01
   3.4577563e-44   1.2924697e-26   1.5662916e-09   2.7858065e-02   4.3538087e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7214193e-01   5.6461913e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.5848932e+01
   8.6443906e-45   1.2924697e-26   1.5662916e-09   2.7858065e-02   4.3538087e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7214193e-01   5.6461913e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.6595869e+01
   3.4577563e-44   1.2924697e-26   1.5662916e-09   2.7858065e-02   4.3538087e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7214193e-01   5.6461913e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.7378008e+01
  3.3981218e-101   1.0813445e-65   1.1929707e-27   1.6858737e-07   1.0283768e-01   4.6755438e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999983e-01   8.9716232e-01   5.3244562e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.8197009e+01
  8.4953046e-102   1.0813445e-65   1.1929707e-27   1.6858737e-07   1.0283768e-01   4.6755438e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999983e-01   8.9716232e-01   5.3244562e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.9054607e+01
  8.4953046e-102   1.0813445e-65   1.1929707e-27   1.6858737e-07   1.0283768e-01   4.6755438e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999983e-01   8.9716232e-01   5.3244562e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.9952623e+01
  3.3981218e-101   1.0813445e-65   1.1929707e-27   1.6858737e-07   1.0283768e-01   4.6755438e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999983e-01   8.9716232e-01   5.3244562e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0892961e+01
  9.4929225e-235  7.1594630e-162   5.5633864e-77   8.0945584e-25   1.4931602e-05   2.1789254e-01   4.8376008e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9998507e-01   7.8210746e-01   5.1623992e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.1877616e+01
  2.3732306e-235  7.1594630e-162   5.5633864e-77   8.0945584e-25   1.4931602e-05   2.1789254e-01   4.8376008e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9998507e-01   7.8210746e-01   5.1623992e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2908677e+01
  9.4929225e-235  7.1594630e-162   5.5633864e-77   8.0945584e-25   1.4931602e-05   2.1789254e-01   4.8376008e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9998507e-01   7.8210746e-01   5.1623992e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3988329e+01
   0.0000000e+00   0.0000000e+00  9.9895434e-208   2.0990162e-77   2.7400209e-20   5.4975699e-04   3.2377678e-01   4.9187790e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9945024e-01   6.7622322e-01   5.0812210e-01   5.0000000e-01   5.0000000e-01   2.5118864e+01
   0.0000000e+00   0.0000000e+00  9.9895434e-208   2.0990162e-77   2.7400209e-20   5.4975699e-04   3.2377678e-01   4.9187790e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9945024e-01   6.7622322e-01   5.0812210e-01   5.0000000e-01   5.0000000e-01   2.6302680e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00  5.0312216e-229   4.8735284e-70   1.4776416e-15   7.5870902e-03   3.9724171e-01   4.9593868e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9241291e-01   6.0275829e-01   5.0406132e-01   5.0000000e-01   2.7542287e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00  5.0312216e-229   4.8735284e-70   1.4776416e-15   7.5870902e-03   3.9724171e-01   4.9593868e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9241291e-01   6.0275829e-01   5.0406132e-01   5.0000000e-01   2.8840315e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  2.9335030e-226   1.0963945e-58   2.0860016e-11   4.4343797e-02   4.4204808e-01   4.9796931e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5565620e-01   5.5795192e-01   5.0203069e-01   3.0199517e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  2.9335030e-226   1.0963945e-58   2.0860016e-11   4.4343797e-02   4.4204808e-01   4.9796931e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5565620e-01   5.5795192e-01   5.0203069e-01   3.1622777e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  8.9805072e-206   2.1489237e-46   4.0634083e-08   1.3140928e-01   4.6688039e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999996e-01   8.6859072e-01   5.3311961e-01   3.3113112e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  8.9805072e-206   2.1489237e-46   4.0634083e-08   1.3140928e-01   4.6688039e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999996e-01   8.6859072e-01   5.3311961e-01   3.4673685e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.9029490e-175   4.6703738e-35   1.1100619e-05   2.2976775e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9998890e-01   7.7023225e-01   3.6307805e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.9029490e-175   4.6703738e-35   1.1100619e-05   2.2976775e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9998890e-01   7.7023225e-01   3.8018940e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  4.6389216e-142   1.3805035e-25   2.9640261e-04   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9970360e-01   3.9810717e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  4.6389216e-142   1.3805035e-25   2.9640261e-04   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9970360e-01   4.1686938e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.9022613e-110   3.2661813e-20   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.3651583e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.4713489e-94   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.5708819e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.4713489e-94   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.7863009e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.0118723e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.2480746e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.4954087e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.7543994e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.0255959e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.3095734e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.6069345e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.9183097e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.2443596e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.5857758e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.9432823e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.3176377e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.7096359e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.1201084e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5499259e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+02


==> plot_figures/decay_1k.dat <==
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0839269e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.1748976e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.2735031e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.3803843e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.4962357e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.6218101e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.7579236e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.9054607e+00
   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0653802e+00
   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2387211e+00
   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.4266101e+00
   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.6302680e+00
   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.8510183e+00
   7.6046769e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3953231e-01   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.0902954e+00
   7.6046769e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3953231e-01   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.3496544e+00
   7.6046769e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3953231e-01   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.6307805e+00
   7.6046769e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3953231e-01   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.9355008e+00
   9.2700308e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.2996918e-02   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.2657952e+00
   9.2700308e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.2996918e-02   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.6238102e+00
   7.6046769e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3953231e-01   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0118723e+00
   7.6046769e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3953231e-01   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.4325033e+00
   7.6046769e-01   5.5750667e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3953231e-01   4.4249333e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.8884366e+00
   4.3301580e-01   5.6461913e-01   5.0240674e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.6698420e-01   4.3538087e-01   4.9759326e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.3826349e+00
   4.3301580e-01   5.6461913e-01   5.0240674e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.6698420e-01   4.3538087e-01   4.9759326e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.9183097e+00
   1.6031966e-01   5.6461913e-01   5.0240674e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.3968034e-01   4.3538087e-01   4.9759326e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.4989421e+00
   4.5557769e-02   5.6461913e-01   5.0240674e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.5444223e-01   4.3538087e-01   4.9759326e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.1283052e+00
   4.5557769e-02   5.6461913e-01   5.0240674e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.5444223e-01   4.3538087e-01   4.9759326e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.8104887e+00
   1.7305521e-01   5.4022612e-01   5.0407803e-01   5.0006685e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.2694479e-01   4.5977388e-01   4.9592197e-01   4.9993315e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.5499259e+00
   4.5565857e-01   5.4022612e-01   5.0407803e-01   5.0006685e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.4434143e-01   4.5977388e-01   4.9592197e-01   4.9993315e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0351422e+01
   1.7305521e-01   5.4022612e-01   5.0407803e-01   5.0006685e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.2694479e-01   4.5977388e-01   4.9592197e-01   4.9993315e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.1220185e+01
   4.6458752e-01   5.3053395e-01   5.0474931e-01   5.0014903e-01   5.0000139e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.3541248e-01   4.6946605e-01   4.9525069e-01   4.9985097e-01   4.9999861e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.2161860e+01
   7.7633016e-01   5.3053395e-01   5.0474931e-01   5.0014903e-01   5.0000139e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2366984e-01   4.6946605e-01   4.9525069e-01   4.9985097e-01   4.9999861e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.3182567e+01
   4.6458752e-01   5.3053395e-01   5.0474931e-01   5.0014903e-01   5.0000139e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.3541248e-01   4.6946605e-01   4.9525069e-01   4.9985097e-01   4.9999861e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.4288940e+01
   7.7709377e-01   5.2900827e-01   5.0510298e-01   5.0022324e-01   5.0000383e-01   5.0000002e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2290623e-01   4.7099173e-01   4.9489702e-01   4.9977676e-01   4.9999617e-01   4.9999998e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.5488166e+01
   4.6568290e-01   5.2900827e-01   5.0510298e-01   5.0022324e-01   5.0000383e-01   5.0000002e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.3431710e-01   4.7099173e-01   4.9489702e-01   4.9977676e-01   4.9999617e-01   4.9999998e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.6788040e+01
   4.7135451e-01   5.2299793e-01   5.0536764e-01   5.0028797e-01   5.0000682e-01   5.0000008e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.2864549e-01   4.7700207e-01   4.9463236e-01   4.9971203e-01   4.9999318e-01   4.9999992e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.8197009e+01
   7.8101426e-01   5.2299793e-01   5.0536764e-01   5.0028797e-01   5.0000682e-01   5.0000008e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.1898574e-01   4.7700207e-01   4.9463236e-01   4.9971203e-01   4.9999318e-01   4.9999992e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.9724227e+01
   7.7574521e-01   5.3040293e-01   5.0551722e-01   5.0034510e-01   5.0001009e-01   5.0000016e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2425479e-01   4.6959707e-01   4.9448278e-01   4.9965490e-01   4.9998991e-01   4.9999984e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.1379621e+01
   7.7574521e-01   5.3040293e-01   5.0551722e-01   5.0034510e-01   5.0001009e-01   5.0000016e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2425479e-01   4.6959707e-01   4.9448278e-01   4.9965490e-01   4.9998991e-01   4.9999984e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3173946e+01
   7.7371041e-01   5.3304741e-01   5.0572293e-01   5.0039549e-01   5.0001348e-01   5.0000026e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2628959e-01   4.6695259e-01   4.9427707e-01   4.9960451e-01   4.9998652e-01   4.9999974e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.5118864e+01
   9.8163869e-01   5.3851413e-01   5.0592702e-01   5.0044128e-01   5.0001689e-01   5.0000038e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.8361314e-02   4.6148587e-01   4.9407298e-01   4.9955872e-01   4.9998311e-01   4.9999962e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.7227013e+01
   7.6965934e-01   5.3851413e-01   5.0592702e-01   5.0044128e-01   5.0001689e-01   5.0000038e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3034066e-01   4.6148587e-01   4.9407298e-01   4.9955872e-01   4.9998311e-01   4.9999962e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.9512092e+01
   7.6810144e-01   5.4042169e-01   5.0615347e-01   5.0048346e-01   5.0002029e-01   5.0000051e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3189856e-01   4.5957831e-01   4.9384653e-01   4.9951654e-01   4.9997971e-01   4.9999949e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.1988951e+01
   4.9331415e-02   5.3950309e-01   5.0637075e-01   5.0052291e-01   5.0002365e-01   5.0000066e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.5066859e-01   4.6049691e-01   4.9362925e-01   4.9947709e-01   4.9997635e-01   4.9999934e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.4673685e+01
   1.3208134e-02   5.3149506e-01   5.0656076e-01   5.0056006e-01   5.0002696e-01   5.0000081e-01   5.0000002e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.8679187e-01   4.6850494e-01   4.9343924e-01   4.9943994e-01   4.9997304e-01   4.9999919e-01   4.9999998e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.7583740e+01
   3.4615404e-03   5.2202580e-01   5.0668238e-01   5.0059511e-01   5.0003021e-01   5.0000098e-01   5.0000002e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9653846e-01   4.7797420e-01   4.9331762e-01   4.9940489e-01   4.9996979e-01   4.9999902e-01   4.9999998e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.0738028e+01
   3.6112205e-03   5.1132614e-01   5.0673754e-01   5.0062798e-01   5.0003340e-01   5.0000114e-01   5.0000003e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9638878e-01   4.8867386e-01   4.9326246e-01   4.9937202e-01   4.9996660e-01   4.9999886e-01   4.9999997e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.4157045e+01
   5.8437147e-05   5.0343390e-01   5.0672910e-01   5.0065862e-01   5.0003652e-01   5.0000132e-01   5.0000003e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9994156e-01   4.9656610e-01   4.9327090e-01   4.9934138e-01   4.9996348e-01   4.9999868e-01   4.9999997e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.7863009e+01
   6.4029345e-05   4.8069004e-01   5.0657283e-01   5.0071321e-01   5.0004256e-01   5.0000167e-01   5.0000005e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993597e-01   5.1930996e-01   4.9342717e-01   4.9928679e-01   4.9995744e-01   4.9999833e-01   4.9999995e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.1880004e+01
   6.6212642e-08   4.6655470e-01   5.0642585e-01   5.0073723e-01   5.0004548e-01   5.0000185e-01   5.0000005e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9999993e-01   5.3344530e-01   4.9357415e-01   4.9926277e-01   4.9995452e-01   4.9999815e-01   4.9999995e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.6234133e+01
   4.7860005e-09   4.3100928e-01   5.0596341e-01   5.0077897e-01   5.0005109e-01   5.0000222e-01   5.0000007e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   5.6899072e-01   4.9403659e-01   4.9922103e-01   4.9994891e-01   4.9999778e-01   4.9999993e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.0953690e+01
   5.5667850e-09   3.9502370e-01   5.0527117e-01   5.0081220e-01   5.0005640e-01   5.0000259e-01   5.0000009e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9999999e-01   6.0497630e-01   4.9472883e-01   4.9918780e-01   4.9994360e-01   4.9999741e-01   4.9999991e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.6069345e+01
   9.3977470e-11   3.7707361e-01   5.0484986e-01   5.0082562e-01   5.0005895e-01   5.0000278e-01   5.0000009e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   6.2292639e-01   4.9515014e-01   4.9917438e-01   4.9994105e-01   4.9999722e-01   4.9999991e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.1614341e+01
   6.8776751e-12   3.4163765e-01   5.0387477e-01   5.0084617e-01   5.0006381e-01   5.0000315e-01   5.0000011e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   6.5836235e-01   4.9612523e-01   4.9915383e-01   4.9993619e-01   4.9999685e-01   4.9999989e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.7624712e+01
   8.7106219e-15   2.8719486e-01   5.0211771e-01   5.0086183e-01   5.0007051e-01   5.0000370e-01   5.0000014e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   7.1280514e-01   4.9788229e-01   4.9913817e-01   4.9992949e-01   4.9999630e-01   4.9999986e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.4139514e+01
   2.5901700e-15   2.5405518e-01   5.0075705e-01   5.0086261e-01   5.0007460e-01   5.0000406e-01   5.0000016e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   7.4594482e-01   4.9924295e-01   4.9913739e-01   4.9992540e-01   4.9999594e-01   4.9999984e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.1201084e+01
   4.8226515e-17   2.2331096e-01   4.9927485e-01   5.0085601e-01   5.0007838e-01   5.0000442e-01   5.0000018e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   7.7668904e-01   5.0072515e-01   4.9914399e-01   4.9992162e-01   4.9999558e-01   4.9999982e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   9.8855309e+01
   3.9310614e-21   1.7857988e-01   4.9684671e-01   5.0083306e-01   5.0008349e-01   5.0000494e-01   5.0000021e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   8.2142012e-01   5.0315329e-01   4.9916694e-01   4.9991651e-01   4.9999506e-01   4.9999979e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   1.0715193e+02
   8.4690153e-23   1.3748539e-01   4.9415915e-01   5.0079539e-01   5.0008793e-01   5.0000545e-01   5.0000024e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   8.6251461e-01   5.0584085e-01   4.9920461e-01   4.9991207e-01   4.9999455e-01   4.9999976e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   1.1614486e+02
   2.8969992e-23   1.0546181e-01   4.9122427e-01   5.0074376e-01   5.0009172e-01   5.0000594e-01   5.0000028e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   8.9453819e-01   5.0877573e-01   4.9925624e-01   4.9990828e-01   4.9999406e-01   4.9999972e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   1.2589254e+02
   4.1994616e-26   7.4757098e-02   4.8702474e-01   5.0065456e-01   5.0009580e-01   5.0000656e-01   5.0000032e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.2524290e-01   5.1297526e-01   4.9934544e-01   4.9990420e-01   4.9999344e-01   4.9999968e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   1.3645831e+02
   3.8789811e-30   5.1568757e-02   4.8257193e-01   5.0054408e-01   5.0009881e-01   5.0000715e-01   5.0000036e-01   5.0000001e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.4843124e-01   5.1742807e-01   4.9945592e-01   4.9990119e-01   4.9999285e-01   4.9999964e-01   4.9999999e-01   5.0000000e-01   5.0000000e-01   1.4791084e+02
   3.7252465e-34   3.4033924e-02   4.7785588e-01   5.0041424e-01   5.0010079e-01   5.0000770e-01   5.0000041e-01   5.0000002e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.6596608e-01   5.2214412e-01   4.9958576e-01   4.9989921e-01   4.9999230e-01   4.9999959e-01   4.9999998e-01   5.0000000e-01   5.0000000e-01   1.6032454e+02
   5.7441928e-37   2.2268638e-02   4.7289218e-01   5.0026644e-01   5.0010179e-01   5.0000822e-01   5.0000045e-01   5.0000002e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.7773136e-01   5.2710782e-01   4.9973356e-01   4.9989821e-01   4.9999178e-01   4.9999955e-01   4.9999998e-01   5.0000000e-01   5.0000000e-01   1.7378008e+02
   2.4759398e-43   1.2777169e-02   4.6637943e-01   5.0005834e-01   5.0010173e-01   5.0000881e-01   5.0000050e-01   5.0000002e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.8722283e-01   5.3362057e-01   4.9994166e-01   4.9989827e-01   4.9999119e-01   4.9999950e-01   4.9999998e-01   5.0000000e-01   5.0000000e-01   1.8836491e+02
   1.9943975e-45   6.4531369e-03   4.5814665e-01   4.9977711e-01   5.0009984e-01   5.0000945e-01   5.0000056e-01   5.0000003e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9354686e-01   5.4185335e-01   5.0022289e-01   4.9990016e-01   4.9999055e-01   4.9999944e-01   4.9999997e-01   5.0000000e-01   5.0000000e-01   2.0417379e+02
   8.6715976e-52   3.6559304e-03   4.5101055e-01   4.9951865e-01   5.0009684e-01   5.0000992e-01   5.0000061e-01   5.0000003e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9634407e-01   5.4898945e-01   5.0048135e-01   4.9990316e-01   4.9999008e-01   4.9999939e-01   4.9999997e-01   5.0000000e-01   5.0000000e-01   2.2130947e+02
   1.7567085e-57   1.7896495e-03   4.4215306e-01   4.9918210e-01   5.0009163e-01   5.0001041e-01   5.0000067e-01   5.0000003e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9821035e-01   5.5784694e-01   5.0081790e-01   4.9990837e-01   4.9998959e-01   4.9999933e-01   4.9999997e-01   5.0000000e-01   5.0000000e-01   2.3988329e+02
   1.0394679e-63   7.5527582e-04   4.3144435e-01   4.9875607e-01   5.0008347e-01   5.0001089e-01   5.0000073e-01   5.0000004e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9924472e-01   5.6855565e-01   5.0124393e-01   4.9991653e-01   4.9998911e-01   4.9999927e-01   4.9999996e-01   5.0000000e-01   5.0000000e-01   2.6001596e+02
   2.5038446e-66   3.2109763e-04   4.2039596e-01   4.9829709e-01   5.0007320e-01   5.0001127e-01   5.0000080e-01   5.0000004e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9967890e-01   5.7960404e-01   5.0170291e-01   4.9992680e-01   4.9998873e-01   4.9999920e-01   4.9999996e-01   5.0000000e-01   5.0000000e-01   2.8183829e+02
   6.4795867e-72   1.2510452e-04   4.0749782e-01   4.9773587e-01   5.0005908e-01   5.0001158e-01   5.0000086e-01   5.0000005e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9987490e-01   5.9250218e-01   5.0226413e-01   4.9994092e-01   4.9998842e-01   4.9999914e-01   4.9999995e-01   5.0000000e-01   5.0000000e-01   3.0549211e+02
   1.8816569e-77   4.3805588e-05   3.9279063e-01   4.9706267e-01   5.0004034e-01   5.0001178e-01   5.0000093e-01   5.0000005e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9995619e-01   6.0720937e-01   5.0293733e-01   4.9995966e-01   4.9998822e-01   4.9999907e-01   4.9999995e-01   5.0000000e-01   5.0000000e-01   3.3113112e+02
   8.7117946e-85   1.5054005e-05   3.7796703e-01   4.9635015e-01   5.0001883e-01   5.0001183e-01   5.0000100e-01   5.0000006e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9998495e-01   6.2203297e-01   5.0364985e-01   4.9998117e-01   4.9998817e-01   4.9999900e-01   4.9999994e-01   5.0000000e-01   5.0000000e-01   3.5892193e+02
   1.8359467e-94   4.4790569e-06   3.6143848e-01   4.9551749e-01   4.9999192e-01   5.0001173e-01   5.0000106e-01   5.0000006e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9999552e-01   6.3856152e-01   5.0448251e-01   5.0000808e-01   4.9998827e-01   4.9999894e-01   4.9999994e-01   5.0000000e-01   5.0000000e-01   3.8904514e+02
  1.1435358e-104   1.1377933e-06   3.4325128e-01   4.9455711e-01   4.9995896e-01   5.0001143e-01   5.0000113e-01   5.0000007e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9999886e-01   6.5674872e-01   5.0544289e-01   5.0004104e-01   4.9998857e-01   4.9999887e-01   4.9999993e-01   5.0000000e-01   5.0000000e-01   4.2169650e+02
  3.3524283e-117   2.4224109e-07   3.2348270e-01   4.9346177e-01   4.9991931e-01   5.0001088e-01   5.0000119e-01   5.0000008e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9999976e-01   6.7651730e-01   5.0653823e-01   5.0008069e-01   4.9998912e-01   4.9999881e-01   4.9999992e-01   5.0000000e-01   5.0000000e-01   4.5708819e+02
  1.1613520e-129   4.4094980e-08   3.0228538e-01   4.9222451e-01   4.9987238e-01   5.0001005e-01   5.0000125e-01   5.0000008e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9999996e-01   6.9771462e-01   5.0777549e-01   5.0012762e-01   4.9998995e-01   4.9999875e-01   4.9999992e-01   5.0000000e-01   5.0000000e-01   4.9545019e+02
  7.6070662e-141   6.8644728e-09   2.7988278e-01   4.9083887e-01   4.9981762e-01   5.0000890e-01   5.0000129e-01   5.0000009e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9999999e-01   7.2011722e-01   5.0916113e-01   5.0018238e-01   4.9999110e-01   4.9999871e-01   4.9999991e-01   5.0000000e-01   5.0000000e-01   5.3703180e+02
  9.4245579e-148   9.3573962e-10   2.5658061e-01   4.8929888e-01   4.9975452e-01   5.0000739e-01   5.0000133e-01   5.0000010e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   7.4341939e-01   5.1070112e-01   5.0024548e-01   4.9999261e-01   4.9999867e-01   4.9999990e-01   4.9999999e-01   5.0000000e-01   5.8210322e+02
  3.0741727e-155   1.2241138e-10   2.3280971e-01   4.8759947e-01   4.9968257e-01   5.0000548e-01   5.0000136e-01   5.0000011e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   7.6719029e-01   5.1240053e-01   5.0031743e-01   4.9999452e-01   4.9999864e-01   4.9999989e-01   4.9999999e-01   5.0000000e-01   6.3095734e+02
  6.5717686e-173   1.4367839e-11   2.0904854e-01   4.8573712e-01   4.9960135e-01   5.0000313e-01   5.0000137e-01   5.0000011e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   7.9095146e-01   5.1426288e-01   5.0039865e-01   4.9999687e-01   4.9999863e-01   4.9999989e-01   4.9999999e-01   5.0000000e-01   6.8391165e+02
  5.4658918e-185   1.1682105e-12   1.8318770e-01   4.8348068e-01   4.9950006e-01   4.9999999e-01   5.0000136e-01   5.0000012e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   8.1681230e-01   5.1651932e-01   5.0049994e-01   5.0000001e-01   4.9999864e-01   4.9999988e-01   4.9999999e-01   5.0000000e-01   7.4131024e+02
  1.8083164e-199   9.3439885e-14   1.5968248e-01   4.8116244e-01   4.9939314e-01   4.9999646e-01   5.0000134e-01   5.0000013e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   8.4031752e-01   5.1883756e-01   5.0060686e-01   5.0000354e-01   4.9999866e-01   4.9999987e-01   4.9999999e-01   5.0000000e-01   8.0352612e+02
  2.0770032e-220   5.2785016e-15   1.3557160e-01   4.7843016e-01   4.9926390e-01   4.9999196e-01   5.0000128e-01   5.0000014e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   8.6442840e-01   5.2156984e-01   5.0073610e-01   5.0000804e-01   4.9999872e-01   4.9999986e-01   4.9999999e-01   5.0000000e-01   8.7096359e+02
  4.7633624e-243   2.3587653e-16   1.1359375e-01   4.7551353e-01   4.9912258e-01   4.9998680e-01   5.0000120e-01   5.0000014e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   8.8640625e-01   5.2448647e-01   5.0087742e-01   5.0001320e-01   4.9999880e-01   4.9999986e-01   4.9999999e-01   5.0000000e-01   9.4406088e+02
  6.7000558e-259   7.4218122e-18   9.2467893e-02   4.7216248e-01   4.9895648e-01   4.9998047e-01   5.0000107e-01   5.0000015e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.0753211e-01   5.2783752e-01   5.0104352e-01   5.0001953e-01   4.9999893e-01   4.9999985e-01   4.9999999e-01   5.0000000e-01   1.0232930e+03
  4.0118959e-274   2.2181421e-19   7.4249456e-02   4.6861950e-01   4.9877708e-01   4.9997337e-01   5.0000091e-01   5.0000015e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.2575054e-01   5.3138050e-01   5.0122292e-01   5.0002663e-01   4.9999909e-01   4.9999985e-01   4.9999999e-01   5.0000000e-01   1.1091748e+03
  3.1789280e-292   5.0336165e-21   5.7919347e-02   4.6462830e-01   4.9857086e-01   4.9996492e-01   5.0000069e-01   5.0000016e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.4208065e-01   5.3537170e-01   5.0142914e-01   5.0003508e-01   4.9999931e-01   4.9999984e-01   4.9999999e-01   5.0000000e-01   1.2022644e+03
  3.4597296e-310   8.5528376e-23   4.3899670e-02   4.6018167e-01   4.9833644e-01   4.9995500e-01   5.0000042e-01   5.0000016e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.5610033e-01   5.3981833e-01   5.0166356e-01   5.0004500e-01   4.9999958e-01   4.9999984e-01   4.9999999e-01   5.0000000e-01   1.3031668e+03
   0.0000000e+00   1.3225510e-24   3.2623490e-02   4.5540923e-01   4.9807986e-01   4.9994382e-01   5.0000008e-01   5.0000016e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.6737651e-01   5.4459077e-01   5.0192014e-01   5.0005618e-01   4.9999992e-01   4.9999984e-01   4.9999999e-01   5.0000000e-01   1.4125375e+03
   0.0000000e+00   1.2215362e-26   2.3394081e-02   4.5004551e-01   4.9778581e-01   4.9993066e-01   4.9999966e-01   5.0000016e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.7660592e-01   5.4995449e-01   5.0221419e-01   5.0006934e-01   5.0000034e-01   4.9999984e-01   4.9999998e-01   5.0000000e-01   1.5310875e+03
   0.0000000e+00   7.0006025e-29   1.6316087e-02   4.4422385e-01   4.9746039e-01   4.9991571e-01   4.9999915e-01   5.0000015e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.8368391e-01   5.5577615e-01   5.0253961e-01   5.0008429e-01   5.0000085e-01   4.9999985e-01   4.9999998e-01   5.0000000e-01   1.6595869e+03
   0.0000000e+00   2.8740047e-31   1.1066701e-02   4.3794677e-01   4.9710285e-01   4.9989890e-01   4.9999855e-01   5.0000014e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.8893330e-01   5.6205323e-01   5.0289715e-01   5.0010110e-01   5.0000145e-01   4.9999986e-01   4.9999998e-01   5.0000000e-01   1.7988709e+03
   0.0000000e+00   8.1325994e-34   7.2452931e-03   4.3108120e-01   4.9670448e-01   4.9987974e-01   4.9999784e-01   5.0000013e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9275471e-01   5.6891880e-01   5.0329552e-01   5.0012026e-01   5.0000216e-01   4.9999987e-01   4.9999998e-01   5.0000000e-01   1.9498446e+03
   0.0000000e+00   1.5093959e-36   4.5446554e-03   4.2349508e-01   4.9625598e-01   4.9985770e-01   4.9999699e-01   5.0000011e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9545534e-01   5.7650492e-01   5.0374402e-01   5.0014230e-01   5.0000301e-01   4.9999989e-01   4.9999998e-01   5.0000000e-01   2.1134890e+03
   0.0000000e+00   1.9933686e-39   2.7585682e-03   4.1533703e-01   4.9576436e-01   4.9983306e-01   4.9999601e-01   5.0000008e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9724143e-01   5.8466297e-01   5.0423564e-01   5.0016694e-01   5.0000399e-01   4.9999992e-01   4.9999998e-01   5.0000000e-01   2.2908677e+03
   0.0000000e+00   1.4326297e-42   1.6075481e-03   4.0648489e-01   4.9522037e-01   4.9980527e-01   4.9999486e-01   5.0000005e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9839245e-01   5.9351511e-01   5.0477963e-01   5.0019473e-01   5.0000514e-01   4.9999995e-01   4.9999998e-01   5.0000000e-01   2.4831331e+03
   0.0000000e+00   5.4233931e-46   8.9199413e-04   3.9682099e-01   4.9461428e-01   4.9977374e-01   4.9999351e-01   5.0000001e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9910801e-01   6.0317901e-01   5.0538572e-01   5.0022626e-01   5.0000649e-01   4.9999999e-01   4.9999998e-01   5.0000000e-01   2.6915348e+03
   0.0000000e+00   1.2737183e-49   4.7563822e-04   3.8650995e-01   4.9395376e-01   4.9973878e-01   4.9999198e-01   4.9999996e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9952436e-01   6.1349005e-01   5.0604624e-01   5.0026122e-01   5.0000802e-01   5.0000004e-01   4.9999998e-01   5.0000000e-01   2.9174270e+03
   0.0000000e+00   1.3867202e-53   2.3981840e-04   3.7531167e-01   4.9322021e-01   4.9969931e-01   4.9999021e-01   4.9999991e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9976018e-01   6.2468833e-01   5.0677979e-01   5.0030069e-01   5.0000979e-01   5.0000009e-01   4.9999998e-01   5.0000000e-01   3.1622777e+03
   0.0000000e+00   8.8355559e-58   1.1535353e-04   3.6340640e-01   4.9242161e-01   4.9965565e-01   4.9998821e-01   4.9999984e-01   5.0000002e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9988465e-01   6.3659360e-01   5.0757839e-01   5.0034435e-01   5.0001179e-01   5.0000016e-01   4.9999998e-01   5.0000000e-01   3.4276779e+03
   0.0000000e+00   2.6298757e-62   5.2130609e-05   3.5057935e-01   4.9153891e-01   4.9960667e-01   4.9998590e-01   4.9999975e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9994787e-01   6.4942065e-01   5.0846109e-01   5.0039333e-01   5.0001410e-01   5.0000025e-01   4.9999999e-01   5.0000000e-01   3.7153523e+03
   0.0000000e+00   3.4064720e-67   2.2149070e-05   3.3690274e-01   4.9057110e-01   4.9955218e-01   4.9998329e-01   4.9999965e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9997785e-01   6.6309726e-01   5.0942890e-01   5.0044782e-01   5.0001671e-01   5.0000035e-01   4.9999999e-01   5.0000000e-01   4.0271703e+03
   0.0000000e+00   1.8091562e-72   8.7833285e-06   3.2233347e-01   4.8950800e-01   4.9949148e-01   4.9998031e-01   4.9999954e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9999122e-01   6.7766653e-01   5.1049200e-01   5.0050852e-01   5.0001969e-01   5.0000046e-01   4.9999999e-01   5.0000000e-01   4.3651583e+03
   0.0000000e+00   3.2243636e-78   3.2506412e-06   3.0697743e-01   4.8834882e-01   4.9942441e-01   4.9997697e-01   4.9999940e-01   5.0000001e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9999675e-01   6.9302257e-01   5.1165118e-01   5.0057559e-01   5.0002303e-01   5.0000060e-01   4.9999999e-01   5.0000000e-01   4.7315126e+03
   0.0000000e+00   2.0661474e-84   1.1138151e-06   2.9083287e-01   4.8708346e-01   4.9935026e-01   4.9997320e-01   4.9999924e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9999889e-01   7.0916713e-01   5.1291654e-01   5.0064974e-01   5.0002680e-01   5.0000076e-01   5.0000000e-01   5.0000000e-01   5.1286138e+03
   0.0000000e+00   3.6687837e-91   3.4787998e-07   2.7381189e-01   4.8569200e-01   4.9926770e-01   4.9996893e-01   4.9999906e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9999965e-01   7.2618811e-01   5.1430800e-01   5.0073230e-01   5.0003107e-01   5.0000094e-01   5.0000000e-01   5.0000000e-01   5.5590426e+03
   0.0000000e+00   1.4991538e-98   9.9781998e-08   2.5621223e-01   4.8418355e-01   4.9917714e-01   4.9996417e-01   4.9999885e-01   4.9999999e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9999990e-01   7.4378777e-01   5.1581645e-01   5.0082286e-01   5.0003583e-01   5.0000115e-01   5.0000001e-01   5.0000000e-01   6.0255959e+03
   0.0000000e+00  1.0304316e-106   2.5609672e-08   2.3790207e-01   4.8252844e-01   4.9907664e-01   4.9995881e-01   4.9999861e-01   4.9999998e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9999997e-01   7.6209793e-01   5.1747156e-01   5.0092336e-01   5.0004119e-01   5.0000139e-01   5.0000002e-01   5.0000000e-01   6.5313055e+03
   0.0000000e+00  1.6198883e-115   5.9259361e-09   2.1922792e-01   4.8073604e-01   4.9896661e-01   4.9995285e-01   4.9999833e-01   4.9999997e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9999999e-01   7.8077208e-01   5.1926396e-01   5.0103339e-01   5.0004715e-01   5.0000167e-01   5.0000003e-01   5.0000000e-01   7.0794578e+03
   0.0000000e+00  3.7740896e-125   1.2061742e-09   2.0015077e-01   4.7877647e-01   4.9884507e-01   4.9994618e-01   4.9999802e-01   4.9999996e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.9984923e-01   5.2122353e-01   5.0115493e-01   5.0005382e-01   5.0000198e-01   5.0000004e-01   5.0000000e-01   7.6736149e+03
   0.0000000e+00  1.2305719e-135   2.1410138e-10   1.8088930e-01   4.7663947e-01   4.9871119e-01   4.9993873e-01   4.9999766e-01   4.9999995e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.1911070e-01   5.2336053e-01   5.0128881e-01   5.0006127e-01   5.0000234e-01   5.0000005e-01   5.0000000e-01   8.3176377e+03
   0.0000000e+00  4.4826296e-147   3.2845088e-11   1.6169146e-01   4.7431487e-01   4.9856416e-01   4.9993044e-01   4.9999726e-01   4.9999993e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.3830854e-01   5.2568513e-01   5.0143584e-01   5.0006956e-01   5.0000274e-01   5.0000007e-01   5.0000000e-01   9.0157114e+03
   0.0000000e+00  1.7057120e-159   4.3155346e-12   1.4282450e-01   4.7179259e-01   4.9840317e-01   4.9992125e-01   4.9999680e-01   4.9999991e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.5717550e-01   5.2820741e-01   5.0159683e-01   5.0007875e-01   5.0000320e-01   5.0000009e-01   5.0000000e-01   9.7723722e+03
   0.0000000e+00  7.4283747e-173   4.7809596e-13   1.2449952e-01   4.6905260e-01   4.9822675e-01   4.9991106e-01   4.9999628e-01   4.9999989e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.7550048e-01   5.3094740e-01   5.0177325e-01   5.0008894e-01   5.0000372e-01   5.0000011e-01   5.0000000e-01   1.0592537e+04
   0.0000000e+00  2.6344083e-187   4.3644249e-14   1.0689637e-01   4.6606487e-01   4.9803277e-01   4.9989973e-01   4.9999570e-01   4.9999986e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.9310363e-01   5.3393513e-01   5.0196723e-01   5.0010027e-01   5.0000430e-01   5.0000014e-01   5.0000000e-01   1.1481536e+04
   0.0000000e+00  4.7243240e-203   3.2822909e-15   9.0374616e-02   4.6282969e-01   4.9782104e-01   4.9988722e-01   4.9999505e-01   4.9999983e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0962538e-01   5.3717031e-01   5.0217896e-01   5.0011278e-01   5.0000495e-01   5.0000017e-01   5.0000000e-01   1.2445146e+04
   0.0000000e+00  3.2543105e-220   1.9809940e-16   7.5096102e-02   4.5931737e-01   4.9758939e-01   4.9987340e-01   4.9999431e-01   4.9999980e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.2490390e-01   5.4068263e-01   5.0241061e-01   5.0012660e-01   5.0000569e-01   5.0000020e-01   5.0000000e-01   1.3489629e+04
   0.0000000e+00  8.1295373e-239   9.4325584e-18   6.1250620e-02   4.5550851e-01   4.9733629e-01   4.9985815e-01   4.9999349e-01   4.9999976e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.3874938e-01   5.4449149e-01   5.0266371e-01   5.0014185e-01   5.0000651e-01   5.0000024e-01   5.0000000e-01   1.4621772e+04
   0.0000000e+00  6.5622812e-259   3.4600030e-19   4.8949033e-02   4.5137397e-01   4.9705954e-01   4.9984132e-01   4.9999258e-01   4.9999972e-01   4.9999999e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5105097e-01   5.4862603e-01   5.0294046e-01   5.0015868e-01   5.0000742e-01   5.0000028e-01   5.0000001e-01   1.5848932e+04
   0.0000000e+00  1.3483510e-280   9.5610171e-21   3.8261009e-02   4.4688501e-01   4.9675690e-01   4.9982275e-01   4.9999155e-01   4.9999967e-01   4.9999999e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6173899e-01   5.5311499e-01   5.0324310e-01   5.0017725e-01   5.0000845e-01   5.0000033e-01   5.0000001e-01   1.7179084e+04
   0.0000000e+00  5.9995332e-304   1.9763537e-22   2.9234796e-02   4.4203374e-01   4.9642749e-01   4.9980236e-01   4.9999042e-01   4.9999961e-01   4.9999999e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7076520e-01   5.5796626e-01   5.0357251e-01   5.0019764e-01   5.0000958e-01   5.0000039e-01   5.0000001e-01   1.8620871e+04
   0.0000000e+00   0.0000000e+00   2.9429687e-24   2.1776306e-02   4.3677263e-01   4.9606770e-01   4.9977991e-01   4.9998915e-01   4.9999955e-01   4.9999999e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7822369e-01   5.6322737e-01   5.0393230e-01   5.0022009e-01   5.0001085e-01   5.0000045e-01   5.0000001e-01   2.0183664e+04
   0.0000000e+00   0.0000000e+00   3.0862919e-26   1.5787910e-02   4.3107542e-01   4.9567524e-01   4.9975523e-01   4.9998774e-01   4.9999948e-01   4.9999998e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8421209e-01   5.6892458e-01   5.0432476e-01   5.0024477e-01   5.0001226e-01   5.0000052e-01   5.0000002e-01   2.1877616e+04
   0.0000000e+00   0.0000000e+00   2.2287982e-28   1.1123933e-02   4.2491720e-01   4.9524783e-01   4.9972815e-01   4.9998618e-01   4.9999940e-01   4.9999998e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8887607e-01   5.7508280e-01   5.0475217e-01   5.0027185e-01   5.0001382e-01   5.0000060e-01   5.0000002e-01   2.3713737e+04
   0.0000000e+00   0.0000000e+00   1.0721364e-30   7.6012397e-03   4.1826466e-01   4.9478249e-01   4.9969846e-01   4.9998445e-01   4.9999931e-01   4.9999998e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9239876e-01   5.8173534e-01   5.0521751e-01   5.0030154e-01   5.0001555e-01   5.0000069e-01   5.0000002e-01   2.5703958e+04
   0.0000000e+00   0.0000000e+00   3.2673631e-33   5.0210798e-03   4.1106669e-01   4.9427479e-01   4.9966586e-01   4.9998253e-01   4.9999921e-01   4.9999997e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9497892e-01   5.8893331e-01   5.0572521e-01   5.0033414e-01   5.0001747e-01   5.0000079e-01   5.0000003e-01   2.7861212e+04
   0.0000000e+00   0.0000000e+00   6.2048782e-36   3.2032009e-03   4.0331486e-01   4.9372314e-01   4.9963020e-01   4.9998041e-01   4.9999910e-01   4.9999997e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9679680e-01   5.9668514e-01   5.0627686e-01   5.0036980e-01   5.0001959e-01   5.0000090e-01   5.0000003e-01   3.0199517e+04
   0.0000000e+00   0.0000000e+00   6.9391973e-39   1.9659493e-03   3.9495421e-01   4.9312237e-01   4.9959114e-01   4.9997807e-01   4.9999897e-01   4.9999996e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9803405e-01   6.0504579e-01   5.0687763e-01   5.0040886e-01   5.0002193e-01   5.0000103e-01   5.0000004e-01   3.2734069e+04
   0.0000000e+00   0.0000000e+00   4.4071897e-42   1.1576687e-03   3.8595407e-01   4.9246875e-01   4.9954839e-01   4.9997549e-01   4.9999883e-01   4.9999995e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9884233e-01   6.1404593e-01   5.0753125e-01   5.0045161e-01   5.0002451e-01   5.0000117e-01   5.0000005e-01   3.5481339e+04
   0.0000000e+00   0.0000000e+00   1.5284199e-45   6.5228795e-04   3.7628889e-01   4.9175852e-01   4.9950169e-01   4.9997264e-01   4.9999867e-01   4.9999994e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9934771e-01   6.2371111e-01   5.0824148e-01   5.0049831e-01   5.0002736e-01   5.0000133e-01   5.0000006e-01   3.8459178e+04
   0.0000000e+00   0.0000000e+00   2.7134260e-49   3.5009924e-04   3.6591052e-01   4.9098576e-01   4.9945061e-01   4.9996950e-01   4.9999850e-01   4.9999993e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9964990e-01   6.3408948e-01   5.0901424e-01   5.0054939e-01   5.0003050e-01   5.0000150e-01   5.0000007e-01   4.1686938e+04
   0.0000000e+00   0.0000000e+00   2.3421124e-53   1.7839366e-04   3.5479850e-01   4.9014599e-01   4.9939483e-01   4.9996605e-01   4.9999830e-01   4.9999992e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9982161e-01   6.4520150e-01   5.0985401e-01   5.0060517e-01   5.0003395e-01   5.0000170e-01   5.0000008e-01   4.5185594e+04
   0.0000000e+00   0.0000000e+00   9.1950727e-58   8.5906011e-05   3.4292313e-01   4.8923326e-01   4.9933391e-01   4.9996226e-01   4.9999808e-01   4.9999991e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9991409e-01   6.5707687e-01   5.1076674e-01   5.0066609e-01   5.0003774e-01   5.0000192e-01   5.0000009e-01   4.8977882e+04
   0.0000000e+00   0.0000000e+00   1.5238368e-62   3.8893594e-05   3.3025777e-01   4.8824092e-01   4.9926739e-01   4.9995808e-01   4.9999784e-01   4.9999990e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9996111e-01   6.6974223e-01   5.1175908e-01   5.0073261e-01   5.0004192e-01   5.0000216e-01   5.0000010e-01   5.3088444e+04
   0.0000000e+00   0.0000000e+00   1.0078464e-67   1.6488791e-05   3.1680882e-01   4.8716375e-01   4.9919487e-01   4.9995350e-01   4.9999758e-01   4.9999989e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9998351e-01   6.8319118e-01   5.1283625e-01   5.0080513e-01   5.0004650e-01   5.0000242e-01   5.0000011e-01   5.7543994e+04
   0.0000000e+00   0.0000000e+00   2.4424861e-73   6.5043338e-06   3.0256354e-01   4.8599361e-01   4.9911577e-01   4.9994847e-01   4.9999728e-01   4.9999987e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999350e-01   6.9743646e-01   5.1400639e-01   5.0088423e-01   5.0005153e-01   5.0000272e-01   5.0000013e-01   6.2373484e+04
   0.0000000e+00   0.0000000e+00   1.9978829e-79   2.3736416e-06   2.8753941e-01   4.8472311e-01   4.9902955e-01   4.9994296e-01   4.9999695e-01   4.9999985e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999763e-01   7.1246059e-01   5.1527689e-01   5.0097045e-01   5.0005704e-01   5.0000305e-01   5.0000015e-01   6.7608298e+04
   0.0000000e+00   0.0000000e+00   5.0614151e-86   7.9628823e-07   2.7176914e-01   4.8334413e-01   4.9893562e-01   4.9993691e-01   4.9999659e-01   4.9999983e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999920e-01   7.2823086e-01   5.1665587e-01   5.0106438e-01   5.0006309e-01   5.0000341e-01   5.0000017e-01   7.3282453e+04
   0.0000000e+00   0.0000000e+00   3.5918285e-93   2.4373584e-07   2.5529671e-01   4.8184710e-01   4.9883330e-01   4.9993029e-01   4.9999620e-01   4.9999981e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999976e-01   7.4470329e-01   5.1815290e-01   5.0116670e-01   5.0006971e-01   5.0000380e-01   5.0000019e-01   7.9432823e+04
   0.0000000e+00   0.0000000e+00  6.4489945e-101   6.7565506e-08   2.3819784e-01   4.8022245e-01   4.9872187e-01   4.9992305e-01   4.9999576e-01   4.9999978e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999993e-01   7.6180216e-01   5.1977755e-01   5.0127813e-01   5.0007695e-01   5.0000424e-01   5.0000022e-01   8.6099375e+04
   0.0000000e+00   0.0000000e+00  2.6008647e-109   1.6817127e-08   2.2056738e-01   4.7845918e-01   4.9860054e-01   4.9991512e-01   4.9999527e-01   4.9999975e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999998e-01   7.7943262e-01   5.2154082e-01   5.0139946e-01   5.0008488e-01   5.0000473e-01   5.0000025e-01   9.3325430e+04
   0.0000000e+00   0.0000000e+00  2.1020969e-118   3.7262894e-09   2.0253708e-01   4.7654631e-01   4.9846851e-01   4.9990645e-01   4.9999474e-01   4.9999972e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.9746292e-01   5.2345369e-01   5.0153149e-01   5.0009355e-01   5.0000526e-01   5.0000028e-01   1.0115795e+05
   0.0000000e+00   0.0000000e+00  2.9877252e-128   7.2793473e-10   1.8426187e-01   4.7447146e-01   4.9832485e-01   4.9989697e-01   4.9999415e-01   4.9999969e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.1573813e-01   5.2552854e-01   5.0167515e-01   5.0010303e-01   5.0000585e-01   5.0000031e-01   1.0964782e+05
   0.0000000e+00   0.0000000e+00  6.5080608e-139   1.2409670e-10   1.6592676e-01   4.7222154e-01   4.9816862e-01   4.9988661e-01   4.9999351e-01   4.9999965e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.3407324e-01   5.2777846e-01   5.0183138e-01   5.0011339e-01   5.0000649e-01   5.0000035e-01   1.1885022e+05
   0.0000000e+00   0.0000000e+00  1.8442035e-150   1.8243436e-11   1.4773267e-01   4.6978137e-01   4.9799869e-01   4.9987530e-01   4.9999280e-01   4.9999960e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.5226733e-01   5.3021863e-01   5.0200131e-01   5.0012470e-01   5.0000720e-01   5.0000040e-01   1.2882496e+05
   0.0000000e+00   0.0000000e+00  5.7485553e-163   2.2854179e-12   1.2990905e-01   4.6713586e-01   4.9781393e-01   4.9986296e-01   4.9999202e-01   4.9999956e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.7009095e-01   5.3286414e-01   5.0218607e-01   5.0013704e-01   5.0000798e-01   5.0000044e-01   1.3963684e+05
   0.0000000e+00   0.0000000e+00  1.6243036e-176   2.4066781e-13   1.1268901e-01   4.6426784e-01   4.9761306e-01   4.9984948e-01   4.9999116e-01   4.9999950e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.8731099e-01   5.3573216e-01   5.0238694e-01   5.0015052e-01   5.0000884e-01   5.0000050e-01   1.5135612e+05
   0.0000000e+00   0.0000000e+00  3.4232180e-191   2.1015412e-14   9.6312710e-02   4.6116034e-01   4.9739479e-01   4.9983478e-01   4.9999022e-01   4.9999944e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0368729e-01   5.3883966e-01   5.0260521e-01   5.0016522e-01   5.0000978e-01   5.0000056e-01   1.6405898e+05
   0.0000000e+00   0.0000000e+00  4.2991685e-207   1.4976003e-15   8.0997399e-02   4.5779366e-01   4.9715764e-01   4.9981876e-01   4.9998919e-01   4.9999938e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.1900260e-01   5.4220634e-01   5.0284236e-01   5.0018124e-01   5.0001081e-01   5.0000062e-01   1.7782794e+05
   0.0000000e+00   0.0000000e+00  2.5084104e-224   8.5567539e-17   6.6931846e-02   4.5414618e-01   4.9689995e-01   4.9980129e-01   4.9998807e-01   4.9999931e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.3306815e-01   5.4585382e-01   5.0310005e-01   5.0019871e-01   5.0001193e-01   5.0000069e-01   1.9275249e+05
   0.0000000e+00   0.0000000e+00  5.2593694e-243   3.8489739e-18   5.4269714e-02   4.5019595e-01   4.9662000e-01   4.9978225e-01   4.9998683e-01   4.9999923e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.4573029e-01   5.4980405e-01   5.0338000e-01   5.0021775e-01   5.0001317e-01   5.0000077e-01   2.0892961e+05
   0.0000000e+00   0.0000000e+00  3.0207116e-263   1.3368096e-19   4.3114249e-02   4.4591996e-01   4.9631599e-01   4.9976152e-01   4.9998548e-01   4.9999914e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5688575e-01   5.5408004e-01   5.0368401e-01   5.0023848e-01   5.0001452e-01   5.0000086e-01   2.2646443e+05
   0.0000000e+00   0.0000000e+00  3.5210890e-285   3.5079710e-21   3.3508245e-02   4.4129291e-01   4.9598589e-01   4.9973893e-01   4.9998401e-01   4.9999904e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6649175e-01   5.5870709e-01   5.0401411e-01   5.0026107e-01   5.0001599e-01   5.0000096e-01   2.4547089e+05
   0.0000000e+00   0.0000000e+00  5.9855668e-309   6.7903810e-23   2.5434939e-02   4.3628730e-01   4.9562745e-01   4.9971434e-01   4.9998239e-01   4.9999894e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7456506e-01   5.6371270e-01   5.0437255e-01   5.0028566e-01   5.0001761e-01   5.0000106e-01   2.6607251e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   9.4503261e-25   1.8823692e-02   4.3087438e-01   4.9523829e-01   4.9968758e-01   4.9998062e-01   4.9999882e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8117631e-01   5.6912562e-01   5.0476171e-01   5.0031242e-01   5.0001938e-01   5.0000118e-01   2.8840315e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   9.2062305e-27   1.3558184e-02   4.2502514e-01   4.9481589e-01   4.9965845e-01   4.9997869e-01   4.9999869e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8644182e-01   5.7497486e-01   5.0518411e-01   5.0034155e-01   5.0002131e-01   5.0000131e-01   3.1260794e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.0867036e-29   9.4849635e-03   4.1870699e-01   4.9435738e-01   4.9962676e-01   4.9997659e-01   4.9999855e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9051504e-01   5.8129301e-01   5.0564262e-01   5.0037324e-01   5.0002341e-01   5.0000145e-01   3.3884416e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.6463331e-31   6.4314566e-03   4.1188851e-01   4.9385985e-01   4.9959230e-01   4.9997428e-01   4.9999840e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9356854e-01   5.8811149e-01   5.0614015e-01   5.0040770e-01   5.0002572e-01   5.0000160e-01   3.6728230e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.2975707e-34   4.2167945e-03   4.0453487e-01   4.9331993e-01   4.9955481e-01   4.9997177e-01   4.9999823e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9578321e-01   5.9546513e-01   5.0668007e-01   5.0044519e-01   5.0002823e-01   5.0000177e-01   3.9810717e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.2290095e-36   2.6665926e-03   3.9661206e-01   4.9273412e-01   4.9951406e-01   4.9996903e-01   4.9999804e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9733341e-01   6.0338794e-01   5.0726588e-01   5.0048594e-01   5.0003097e-01   5.0000196e-01   4.3151908e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.2122004e-39   1.6218123e-03   3.8808480e-01   4.9209855e-01   4.9946976e-01   4.9996604e-01   4.9999784e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9837819e-01   6.1191520e-01   5.0790145e-01   5.0053024e-01   5.0003396e-01   5.0000216e-01   4.6773514e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.6956646e-43   9.4576391e-04   3.7891887e-01   4.9140908e-01   4.9942160e-01   4.9996279e-01   4.9999761e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9905424e-01   6.2108113e-01   5.0859092e-01   5.0057840e-01   5.0003721e-01   5.0000239e-01   5.0699071e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.9714473e-46   5.2700791e-04   3.6908017e-01   4.9066114e-01   4.9936928e-01   4.9995924e-01   4.9999737e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9947299e-01   6.3091983e-01   5.0933886e-01   5.0063072e-01   5.0004076e-01   5.0000263e-01   5.4954087e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.9367842e-50   2.7958705e-04   3.5853820e-01   4.8984991e-01   4.9931242e-01   4.9995537e-01   4.9999710e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9972041e-01   6.4146180e-01   5.1015009e-01   5.0068758e-01   5.0004463e-01   5.0000290e-01   5.9566214e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0900972e-54   1.4064510e-04   3.4726493e-01   4.8897011e-01   4.9925066e-01   4.9995115e-01   4.9999681e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9985935e-01   6.5273507e-01   5.1102989e-01   5.0074934e-01   5.0004885e-01   5.0000319e-01   6.4565423e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.6809019e-59   6.6792948e-05   3.3523751e-01   4.8801601e-01   4.9918358e-01   4.9994656e-01   4.9999649e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9993321e-01   6.6476249e-01   5.1198399e-01   5.0081642e-01   5.0005344e-01   5.0000351e-01   6.9984200e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   8.9611440e-64   2.9800473e-05   3.2243863e-01   4.8698132e-01   4.9911073e-01   4.9994156e-01   4.9999614e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9997020e-01   6.7756137e-01   5.1301868e-01   5.0088927e-01   5.0005844e-01   5.0000386e-01   7.5857758e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.6965356e-69   1.2427370e-05   3.0886251e-01   4.8585946e-01   4.9903162e-01   4.9993612e-01   4.9999575e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9998757e-01   6.9113749e-01   5.1414054e-01   5.0096838e-01   5.0006388e-01   5.0000425e-01   8.2224265e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   8.8785083e-75   4.8162086e-06   2.9451209e-01   4.8464303e-01   4.9894572e-01   4.9993020e-01   4.9999533e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999518e-01   7.0548791e-01   5.1535697e-01   5.0105428e-01   5.0006980e-01   5.0000467e-01   8.9125094e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.5627698e-81   1.7241038e-06   2.7940695e-01   4.8332425e-01   4.9885247e-01   4.9992376e-01   4.9999488e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999828e-01   7.2059305e-01   5.1667575e-01   5.0114753e-01   5.0007624e-01   5.0000512e-01   9.6605088e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0523865e-87   5.6630054e-07   2.6358255e-01   4.8189454e-01   4.9875124e-01   4.9991675e-01   4.9999438e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999943e-01   7.3641745e-01   5.1810546e-01   5.0124876e-01   5.0008325e-01   5.0000562e-01   1.0471285e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.4396865e-95   1.6944750e-07   2.4709579e-01   4.8034473e-01   4.9864137e-01   4.9990913e-01   4.9999383e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999983e-01   7.5290421e-01   5.1965527e-01   5.0135863e-01   5.0009087e-01   5.0000617e-01   1.1350108e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  6.8881981e-103   4.5827041e-08   2.3002624e-01   4.7866482e-01   4.9852213e-01   4.9990084e-01   4.9999324e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999995e-01   7.6997376e-01   5.2133518e-01   5.0147787e-01   5.0009916e-01   5.0000676e-01   1.2302688e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.8997637e-111   1.1107944e-08   2.1247987e-01   4.7684404e-01   4.9839272e-01   4.9989183e-01   4.9999259e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999999e-01   7.8752013e-01   5.2315596e-01   5.0160728e-01   5.0010817e-01   5.0000741e-01   1.3335214e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.0047684e-120   2.3910849e-09   1.9459015e-01   4.7487079e-01   4.9825231e-01   4.9988204e-01   4.9999188e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0540985e-01   5.2512921e-01   5.0174769e-01   5.0011796e-01   5.0000812e-01   1.4454398e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  8.8697991e-131   4.5255756e-10   1.7651752e-01   4.7273245e-01   4.9809996e-01   4.9987139e-01   4.9999111e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.2348248e-01   5.2726755e-01   5.0190004e-01   5.0012861e-01   5.0000889e-01   1.5667511e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.1246000e-141   7.4504410e-11   1.5844862e-01   4.7041544e-01   4.9793467e-01   4.9985983e-01   4.9999027e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.4155138e-01   5.2958456e-01   5.0206533e-01   5.0014017e-01   5.0000973e-01   1.6982437e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.7413212e-153   1.0545263e-11   1.4059257e-01   4.6790514e-01   4.9775535e-01   4.9984726e-01   4.9998936e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.5940743e-01   5.3209486e-01   5.0224465e-01   5.0015274e-01   5.0001064e-01   1.8407720e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  2.7586174e-166   1.2669955e-12   1.2317326e-01   4.6518570e-01   4.9756083e-01   4.9983361e-01   4.9998836e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.7682674e-01   5.3481430e-01   5.0243917e-01   5.0016639e-01   5.0001164e-01   1.9952623e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  3.6950728e-180   1.2746265e-13   1.0642186e-01   4.6224012e-01   4.9734983e-01   4.9981878e-01   4.9998728e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.9357814e-01   5.3775988e-01   5.0265017e-01   5.0018122e-01   5.0001272e-01   2.1627185e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  3.4032799e-195   1.0578656e-14   9.0564588e-02   4.5905015e-01   4.9712098e-01   4.9980268e-01   4.9998610e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0943541e-01   5.4094985e-01   5.0287902e-01   5.0019732e-01   5.0001390e-01   2.3442288e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.7209912e-211   7.1268457e-16   7.5809630e-02   4.5559609e-01   4.9687276e-01   4.9978519e-01   4.9998481e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.2419037e-01   5.4440391e-01   5.0312724e-01   5.0021481e-01   5.0001519e-01   2.5409727e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  3.7437597e-229   3.8297938e-17   6.2334523e-02   4.5185681e-01   4.9660356e-01   4.9976620e-01   4.9998341e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.3766548e-01   5.4814319e-01   5.0339644e-01   5.0023380e-01   5.0001659e-01   2.7542287e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  2.6934197e-248   1.6108996e-18   5.0274642e-02   4.4780983e-01   4.9631162e-01   4.9974558e-01   4.9998189e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.4972536e-01   5.5219017e-01   5.0368838e-01   5.0025442e-01   5.0001811e-01   2.9853826e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  4.8099280e-269   5.1955533e-20   3.9712942e-02   4.4343097e-01   4.9599503e-01   4.9972320e-01   4.9998023e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6028706e-01   5.5656903e-01   5.0400497e-01   5.0027680e-01   5.0001977e-01   3.2359366e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.5640886e-291   1.2566305e-21   3.0675810e-02   4.3869459e-01   4.9565173e-01   4.9969890e-01   4.9997843e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6932419e-01   5.6130541e-01   5.0434827e-01   5.0030110e-01   5.0002157e-01   3.5075187e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00  6.6146002e-316   2.2248485e-23   2.3132402e-02   4.3357338e-01   4.9527948e-01   4.9967253e-01   4.9997648e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7686760e-01   5.6642662e-01   5.0472052e-01   5.0032747e-01   5.0002352e-01   3.8018940e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.8089366e-25   1.6999732e-02   4.2803848e-01   4.9487584e-01   4.9964392e-01   4.9997435e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8300027e-01   5.7196152e-01   5.0512416e-01   5.0035608e-01   5.0002565e-01   4.1209752e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.4583134e-27   1.2151902e-02   4.2205960e-01   4.9443820e-01   4.9961286e-01   4.9997203e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8784810e-01   5.7794040e-01   5.0556180e-01   5.0038714e-01   5.0002797e-01   4.4668359e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.4462397e-29   8.4322939e-03   4.1560498e-01   4.9396370e-01   4.9957916e-01   4.9996952e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9156771e-01   5.8439502e-01   5.0603630e-01   5.0042084e-01   5.0003048e-01   4.8417237e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.5315537e-32   5.6674294e-03   4.0864153e-01   4.9344926e-01   4.9954260e-01   4.9996678e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9433257e-01   5.9135847e-01   5.0655074e-01   5.0045740e-01   5.0003322e-01   5.2480746e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.3268273e-34   3.6806313e-03   4.0113537e-01   4.9289153e-01   4.9950293e-01   4.9996381e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9631937e-01   5.9886463e-01   5.0710847e-01   5.0049707e-01   5.0003619e-01   5.6885293e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.9192295e-37   2.3036022e-03   3.9305187e-01   4.9228688e-01   4.9945989e-01   4.9996059e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9769640e-01   6.0694813e-01   5.0771312e-01   5.0054011e-01   5.0003941e-01   6.1659500e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.6045170e-40   1.3854279e-03   3.8435625e-01   4.9163140e-01   4.9941320e-01   4.9995708e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9861457e-01   6.1564375e-01   5.0836860e-01   5.0058680e-01   5.0004292e-01   6.6834392e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.4050786e-44   7.9813410e-04   3.7501442e-01   4.9092082e-01   4.9936255e-01   4.9995327e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9920187e-01   6.2498558e-01   5.0907918e-01   5.0063745e-01   5.0004673e-01   7.2443596e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7947339e-47   4.3890547e-04   3.6499347e-01   4.9015054e-01   4.9930762e-01   4.9994914e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9956109e-01   6.3500653e-01   5.0984946e-01   5.0069238e-01   5.0005086e-01   7.8523563e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.1643470e-51   2.2952014e-04   3.5426314e-01   4.8931556e-01   4.9924803e-01   4.9994465e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9977048e-01   6.4573686e-01   5.1068444e-01   5.0075197e-01   5.0005535e-01   8.5113804e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.2247074e-55   1.1366324e-04   3.4279673e-01   4.8841048e-01   4.9918341e-01   4.9993977e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9988634e-01   6.5720327e-01   5.1158952e-01   5.0081659e-01   5.0006023e-01   9.2257143e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0520321e-60   5.3065043e-05   3.3057324e-01   4.8742943e-01   4.9911332e-01   4.9993448e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9994693e-01   6.6942676e-01   5.1257057e-01   5.0088668e-01   5.0006552e-01   1.0000000e+07


==> plot_figures/decay_1k3.dat <==
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0839269e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.1748976e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.2735031e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.3803843e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.4962357e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.6218101e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.7579236e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.9054607e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0653802e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2387211e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.4266101e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.6302680e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.8510183e+00
   2.5775807e-02   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.7422419e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.0902954e+00
   2.5775807e-02   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.7422419e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.3496544e+00
   2.5775807e-02   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.7422419e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.6307805e+00
   2.5775807e-02   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.7422419e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.9355008e+00
   6.5709810e-03   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9342902e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.2657952e+00
   6.5709810e-03   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9342902e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.6238102e+00
   1.6508812e-03   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9834912e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0118723e+00
   1.6508812e-03   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9834912e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.4325033e+00
   1.6508812e-03   3.7129203e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9834912e-01   6.2870797e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.8884366e+00
   1.0560715e-03   2.0076916e-01   4.7898007e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9894393e-01   7.9923084e-01   5.2101993e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.3826349e+00
   1.0560715e-03   2.0076916e-01   4.7898007e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9894393e-01   7.9923084e-01   5.2101993e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.9183097e+00
   2.6422715e-04   2.0076916e-01   4.7898007e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9973577e-01   7.9923084e-01   5.2101993e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.4989421e+00
   6.6069879e-05   2.0076916e-01   4.7898007e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993393e-01   7.9923084e-01   5.2101993e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.1283052e+00
   6.6069879e-05   2.0076916e-01   4.7898007e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993393e-01   7.9923084e-01   5.2101993e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.8104887e+00
   5.4284527e-05   8.4397509e-02   4.3554937e-01   4.9696428e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9994572e-01   9.1560249e-01   5.6445063e-01   5.0303572e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.5499259e+00
   2.1710275e-04   8.4397509e-02   4.3554937e-01   4.9696428e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9978290e-01   9.1560249e-01   5.6445063e-01   5.0303572e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0351422e+01
   5.4284527e-05   8.4397509e-02   4.3554937e-01   4.9696428e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9994572e-01   9.1560249e-01   5.6445063e-01   5.0303572e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.1220185e+01
   3.6852835e-05   4.3205991e-02   3.7485145e-01   4.8907600e-01   4.9959223e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9996315e-01   9.5679401e-01   6.2514855e-01   5.1092400e-01   5.0040777e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.2161860e+01
   1.4739505e-04   4.3205991e-02   3.7485145e-01   4.8907600e-01   4.9959223e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9985260e-01   9.5679401e-01   6.2514855e-01   5.1092400e-01   5.0040777e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.3182567e+01
   3.6852835e-05   4.3205991e-02   3.7485145e-01   4.8907600e-01   4.9959223e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9996315e-01   9.5679401e-01   6.2514855e-01   5.1092400e-01   5.0040777e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.4288940e+01
   3.6366184e-04   2.4785309e-02   3.1419798e-01   4.7557470e-01   4.9830791e-01   4.9994820e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9963634e-01   9.7521469e-01   6.8580202e-01   5.2442530e-01   5.0169209e-01   5.0005180e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.5488166e+01
   9.0940264e-05   2.4785309e-02   3.1419798e-01   4.7557470e-01   4.9830791e-01   4.9994820e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9990906e-01   9.7521469e-01   6.8580202e-01   5.2442530e-01   5.0169209e-01   5.0005180e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.6788040e+01
   1.3324722e-05   1.5167081e-02   2.5947768e-01   4.5770019e-01   4.9574553e-01   4.9975540e-01   4.9999371e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9998668e-01   9.8483292e-01   7.4052232e-01   5.4229981e-01   5.0425447e-01   5.0024460e-01   5.0000629e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.8197009e+01
   5.3296759e-05   1.5167081e-02   2.5947768e-01   4.5770019e-01   4.9574553e-01   4.9975540e-01   4.9999371e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9994670e-01   9.8483292e-01   7.4052232e-01   5.4229981e-01   5.0425447e-01   5.0024460e-01   5.0000629e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.9724227e+01
   1.2144162e-04   9.6408421e-03   2.1233061e-01   4.3672903e-01   4.9175955e-01   4.9931493e-01   4.9996662e-01   4.9999927e-01   5.0000000e-01   5.0000000e-01   9.9987856e-01   9.9035916e-01   7.8766939e-01   5.6327097e-01   5.0824045e-01   5.0068507e-01   5.0003338e-01   5.0000073e-01   5.0000000e-01   5.0000000e-01   2.1379621e+01
   7.5909657e-06   9.6408421e-03   2.1233061e-01   4.3672903e-01   4.9175955e-01   4.9931493e-01   4.9996662e-01   4.9999927e-01   5.0000000e-01   5.0000000e-01   9.9999241e-01   9.9035916e-01   7.8766939e-01   5.6327097e-01   5.0824045e-01   5.0068507e-01   5.0003338e-01   5.0000073e-01   5.0000000e-01   5.0000000e-01   2.3173946e+01
   1.7035104e-05   6.2726495e-03   1.7268370e-01   4.1368274e-01   4.8636151e-01   4.9853507e-01   4.9989670e-01   4.9999566e-01   4.9999992e-01   5.0000000e-01   9.9998296e-01   9.9372735e-01   8.2731630e-01   5.8631726e-01   5.1363849e-01   5.0146493e-01   5.0010330e-01   5.0000434e-01   5.0000008e-01   5.0000000e-01   2.5118864e+01
   2.3713291e-06   4.1424454e-03   1.3981317e-01   3.8934315e-01   4.7963860e-01   4.9734895e-01   4.9975822e-01   4.9998527e-01   4.9999946e-01   4.9999999e-01   9.9999763e-01   9.9585755e-01   8.6018683e-01   6.1065685e-01   5.2036140e-01   5.0265105e-01   5.0024178e-01   5.0001473e-01   5.0000054e-01   5.0000001e-01   2.7227013e+01
   1.4820840e-07   4.1424454e-03   1.3981317e-01   3.8934315e-01   4.7963860e-01   4.9734895e-01   4.9975822e-01   4.9998527e-01   4.9999946e-01   4.9999999e-01   9.9999985e-01   9.9585755e-01   8.6018683e-01   6.1065685e-01   5.2036140e-01   5.0265105e-01   5.0024178e-01   5.0001473e-01   5.0000054e-01   5.0000001e-01   2.9512092e+01
   2.7664064e-08   2.0561353e-03   1.1280597e-01   3.6431090e-01   4.7170745e-01   4.9571334e-01   4.9952511e-01   4.9996253e-01   4.9999800e-01   4.9999993e-01   9.9999997e-01   9.9794386e-01   8.8719403e-01   6.3568910e-01   5.2829255e-01   5.0428666e-01   5.0047489e-01   5.0003747e-01   5.0000200e-01   5.0000007e-01   3.1988951e+01
   2.5753681e-08   8.4984570e-04   8.8237947e-02   3.3905576e-01   4.6269113e-01   4.9360407e-01   4.9917313e-01   4.9992061e-01   4.9999450e-01   4.9999973e-01   9.9999997e-01   9.9915015e-01   9.1176205e-01   6.6094424e-01   5.3730887e-01   5.0639593e-01   5.0082687e-01   5.0007939e-01   5.0000550e-01   5.0000027e-01   3.4673685e+01
   2.1450235e-08   4.1373578e-04   6.6093385e-02   3.1327328e-01   4.5270871e-01   4.9101102e-01   4.9868100e-01   4.9985186e-01   4.9998749e-01   4.9999920e-01   9.9999998e-01   9.9958626e-01   9.3390662e-01   6.8672672e-01   5.4729129e-01   5.0898898e-01   5.0131900e-01   5.0014814e-01   5.0001251e-01   5.0000080e-01   3.7583740e+01
   1.6531826e-08   2.2451280e-04   4.8510404e-02   2.8664325e-01   4.4179371e-01   4.8793395e-01   4.9803074e-01   4.9974830e-01   4.9997510e-01   4.9999803e-01   9.9999998e-01   9.9977549e-01   9.5148960e-01   7.1335675e-01   5.5820629e-01   5.1206605e-01   5.0196926e-01   5.0025170e-01   5.0002490e-01   5.0000197e-01   4.0738028e+01
   4.8230615e-08   1.3111627e-04   3.5356606e-02   2.5962524e-01   4.2990816e-01   4.8437152e-01   4.9720766e-01   4.9960190e-01   4.9995508e-01   4.9999578e-01   9.9999995e-01   9.9986888e-01   9.6464339e-01   7.4037476e-01   5.7009184e-01   5.1562848e-01   5.0279234e-01   5.0039810e-01   5.0004492e-01   5.0000422e-01   4.4157045e+01
   1.6167586e-09   1.0526929e-04   2.5780690e-02   2.3290219e-01   4.1704201e-01   4.8031470e-01   4.9619932e-01   4.9940488e-01   4.9992491e-01   4.9999185e-01   1.0000000e+00   9.9989473e-01   9.7421931e-01   7.6709781e-01   5.8295799e-01   5.1968530e-01   5.0380068e-01   5.0059512e-01   5.0007509e-01   5.0000815e-01   4.7863009e+01
   1.2831606e-08   3.8437447e-05   1.4449182e-02   1.8316251e-01   3.8857234e-01   4.7066996e-01   4.9358119e-01   4.9882952e-01   4.9982309e-01   4.9997580e-01   9.9999999e-01   9.9996156e-01   9.8555082e-01   8.1683749e-01   6.1142766e-01   5.2933004e-01   5.0641881e-01   5.0117048e-01   5.0017691e-01   5.0002420e-01   5.1880004e+01
   8.3158550e-08   4.1044273e-05   1.0780378e-02   1.6103708e-01   3.7322255e-01   4.6506569e-01   4.9194956e-01   4.9843710e-01   4.9974554e-01   4.9996171e-01   9.9999992e-01   9.9995896e-01   9.8921962e-01   8.3896292e-01   6.2677745e-01   5.3493431e-01   5.0805044e-01   5.0156290e-01   5.0025446e-01   5.0003829e-01   5.6234133e+01
   1.3698918e-09   2.6248870e-05   6.7957444e-03   1.2298458e-01   3.4101523e-01   4.5231715e-01   4.8799212e-01   4.9740914e-01   4.9952180e-01   4.9991547e-01   1.0000000e+00   9.9997375e-01   9.9320426e-01   8.7701542e-01   6.5898477e-01   5.4768285e-01   5.1200788e-01   5.0259086e-01   5.0047820e-01   5.0008453e-01   6.0953690e+01
   4.8166406e-11   8.0618486e-06   4.2265190e-03   9.3926200e-02   3.0799774e-01   4.3762297e-01   4.8306155e-01   4.9601485e-01   4.9918531e-01   4.9983569e-01   1.0000000e+00   9.9999194e-01   9.9577348e-01   9.0607380e-01   6.9200226e-01   5.6237703e-01   5.1693845e-01   5.0398515e-01   5.0081469e-01   5.0016431e-01   6.6069345e+01
   5.4691033e-10   4.8908181e-06   3.2414179e-03   8.1855115e-02   2.9164082e-01   4.2962067e-01   4.8022035e-01   4.9516579e-01   4.9896671e-01   4.9977927e-01   1.0000000e+00   9.9999511e-01   9.9675858e-01   9.1814488e-01   7.0835918e-01   5.7037933e-01   5.1977965e-01   5.0483421e-01   5.0103329e-01   5.0022073e-01   7.1614341e+01
   1.0437551e-11   3.0244916e-06   1.9105236e-03   6.1479395e-02   2.5961771e-01   4.1249813e-01   4.7378480e-01   4.9313878e-01   4.9841267e-01   4.9962464e-01   1.0000000e+00   9.9999698e-01   9.9808948e-01   9.3852060e-01   7.4038229e-01   5.8750187e-01   5.2621520e-01   5.0686122e-01   5.0158733e-01   5.0037536e-01   7.7624712e+01
   4.3542426e-13   3.8538554e-07   8.6993096e-04   3.9367340e-02   2.1405309e-01   3.8448946e-01   4.6229763e-01   4.8921935e-01   4.9724300e-01   4.9925970e-01   1.0000000e+00   9.9999961e-01   9.9913007e-01   9.6063266e-01   7.8594691e-01   6.1551054e-01   5.3770237e-01   5.1078065e-01   5.0275700e-01   5.0074030e-01   8.4139514e+01
   6.2282310e-14   1.5034923e-07   4.6242381e-04   2.8732689e-02   1.8597731e-01   3.6459437e-01   4.5347037e-01   4.8599019e-01   4.9620393e-01   4.9890440e-01   1.0000000e+00   9.9999985e-01   9.9953758e-01   9.7126731e-01   8.1402269e-01   6.3540563e-01   5.4652963e-01   5.1400981e-01   5.0379607e-01   5.0109560e-01   9.1201084e+01
   9.5740385e-16   3.5574359e-08   2.4467104e-04   2.0542397e-02   1.5986835e-01   3.4396614e-01   4.4375779e-01   4.8225346e-01   4.9493360e-01   4.9844034e-01   1.0000000e+00   9.9999996e-01   9.9975533e-01   9.7945760e-01   8.4013165e-01   6.5603386e-01   5.5624221e-01   5.1774654e-01   5.0506640e-01   5.0155966e-01   9.8855309e+01
   5.7201034e-18   3.1941662e-09   8.2868759e-05   1.1951888e-02   1.2464409e-01   3.1198533e-01   4.2761984e-01   4.7568321e-01   4.9255626e-01   4.9750462e-01   1.0000000e+00   1.0000000e+00   9.9991713e-01   9.8804811e-01   8.7535591e-01   6.8801467e-01   5.7238016e-01   5.2431679e-01   5.0744374e-01   5.0249538e-01   1.0715193e+02
   6.3888536e-18   4.9698166e-10   2.4720940e-05   6.5456943e-03   9.4356906e-02   2.7919660e-01   4.0969973e-01   4.6794502e-01   4.8956800e-01   4.9623397e-01   1.0000000e+00   1.0000000e+00   9.9997528e-01   9.9345431e-01   9.0564309e-01   7.2080340e-01   5.9030027e-01   5.3205498e-01   5.1043200e-01   5.0376603e-01   1.1614486e+02
   7.0864709e-17   1.3419340e-10   7.6200999e-06   3.4041075e-03   6.9078014e-02   2.4607581e-01   3.9008691e-01   4.5902886e-01   4.8592537e-01   4.9457802e-01   1.0000000e+00   1.0000000e+00   9.9999238e-01   9.9659589e-01   9.3092199e-01   7.5392419e-01   6.0991309e-01   5.4097114e-01   5.1407463e-01   5.0542198e-01   1.2589254e+02
   7.2698058e-16   7.9285961e-11   2.0205584e-06   1.3820625e-03   4.3369332e-02   2.0242487e-01   3.6143286e-01   4.4527946e-01   4.7998287e-01   4.9168989e-01   1.0000000e+00   1.0000000e+00   9.9999798e-01   9.9861794e-01   9.5663067e-01   7.9757513e-01   6.3856714e-01   5.5472054e-01   5.2001713e-01   5.0831011e-01   1.3645831e+02
   3.0854633e-15   7.9475067e-11   7.9661850e-07   5.8808904e-04   2.6168428e-02   1.6119913e-01   3.3019126e-01   4.2935168e-01   4.7271575e-01   4.8792971e-01   1.0000000e+00   1.0000000e+00   9.9999920e-01   9.9941191e-01   9.7383157e-01   8.3880087e-01   6.6980874e-01   5.7064832e-01   5.2728425e-01   5.1207029e-01   1.4791084e+02
   5.9332204e-18   3.4040918e-11   3.8261817e-07   2.7549836e-04   1.5607161e-02   1.2461202e-01   2.9699420e-01   4.1121372e-01   4.6403118e-01   4.8319916e-01   1.0000000e+00   1.0000000e+00   9.9999962e-01   9.9972450e-01   9.8439284e-01   8.7538798e-01   7.0300580e-01   5.8878628e-01   5.3596882e-01   5.1680084e-01   1.6032454e+02
   5.9495652e-20   3.2627353e-12   1.5382270e-07   1.3708482e-04   9.3857629e-03   9.4157732e-02   2.6289490e-01   3.9093100e-01   4.5384440e-01   4.7740333e-01   1.0000000e+00   1.0000000e+00   9.9999985e-01   9.9986292e-01   9.9061424e-01   9.0584227e-01   7.3710510e-01   6.0906900e-01   5.4615560e-01   5.2259667e-01   1.7378008e+02
   1.2049723e-23   1.7827610e-13   3.6058416e-08   5.5408079e-05   5.0096252e-03   6.4893125e-02   2.2091976e-01   3.6290379e-01   4.3891620e-01   4.6852515e-01   1.0000000e+00   1.0000000e+00   9.9999996e-01   9.9994459e-01   9.9499037e-01   9.3510687e-01   7.7908024e-01   6.3709621e-01   5.6108380e-01   5.3147485e-01   1.8836491e+02
   1.8835034e-24   3.3380256e-15   4.1360836e-09   1.6424382e-05   2.3066122e-03   4.0429783e-02   1.7416172e-01   3.2630836e-01   4.1778806e-01   4.5528696e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9998358e-01   9.9769339e-01   9.5957022e-01   8.2583828e-01   6.7369164e-01   5.8221194e-01   5.4471304e-01   2.0417379e+02
   1.8195246e-26   1.5615704e-16   5.8444877e-10   5.2427063e-06   1.1548488e-03   2.6580163e-02   1.3957360e-01   2.9431916e-01   3.9764045e-01   4.4199441e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999476e-01   9.9884515e-01   9.7341984e-01   8.6042640e-01   7.0568084e-01   6.0235955e-01   5.5800559e-01   2.2130947e+02
   1.7638072e-27   9.4416636e-18   5.8267959e-11   1.2010387e-06   4.7051247e-04   1.5478007e-02   1.0397659e-01   2.5530824e-01   3.7071774e-01   4.2329335e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999880e-01   9.9952949e-01   9.8452199e-01   8.9602341e-01   7.4469176e-01   6.2928226e-01   5.7670665e-01   2.3988329e+02
   5.8257097e-29   1.0161291e-18   5.6349971e-12   2.0893204e-07   1.5268569e-04   7.7841940e-03   7.0691190e-02   2.1043378e-01   3.3607702e-01   3.9777519e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999979e-01   9.9984731e-01   9.9221581e-01   9.2930881e-01   7.8956622e-01   6.6392298e-01   6.0222481e-01   2.6001596e+02
   6.5701712e-27   1.2518251e-19   6.5201604e-13   3.8630745e-08   4.7555012e-05   3.7080284e-03   4.5861957e-02   1.6792265e-01   2.9874326e-01   3.6853421e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999996e-01   9.9995244e-01   9.9629197e-01   9.5413804e-01   8.3207735e-01   7.0125674e-01   6.3146579e-01   2.8183829e+02
   4.9876421e-31   1.0450475e-20   8.1803023e-14   6.2827105e-09   1.2421570e-05   1.5146255e-03   2.6520190e-02   1.2437071e-01   2.5411841e-01   3.3113888e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999999e-01   9.9998758e-01   9.9848537e-01   9.7347981e-01   8.7562929e-01   7.4588159e-01   6.6886112e-01   3.0549211e+02
   5.3416498e-33   3.4991460e-23   4.0998846e-15   8.3459583e-10   2.7918809e-06   5.3406839e-04   1.3538382e-02   8.4042810e-02   2.0379445e-01   2.8523987e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999721e-01   9.9946593e-01   9.8646162e-01   9.1595719e-01   7.9620555e-01   7.1476013e-01   3.3113112e+02
   5.4402657e-31   4.7029738e-24   2.1418320e-16   9.2120147e-11   5.9711357e-07   1.8239707e-04   6.5972707e-03   5.3831119e-02   1.5638912e-01   2.3731764e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999940e-01   9.9981760e-01   9.9340273e-01   9.4616888e-01   8.4361088e-01   7.6268236e-01   3.5892193e+02
   1.2731245e-35   2.4585372e-25   1.6995943e-17   9.4040975e-12   1.0371779e-07   5.2647559e-05   2.8243431e-03   3.1002390e-02   1.1049149e-01   1.8491181e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999990e-01   9.9994735e-01   9.9717566e-01   9.6899761e-01   8.8950851e-01   8.1508819e-01   3.8904514e+02
   2.4338553e-36   5.9481503e-27   8.5141172e-19   8.4078667e-13   1.5628523e-08   1.2988647e-05   1.0534236e-03   1.5870871e-02   7.0704790e-02   1.3251615e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999998e-01   9.9998701e-01   9.9894658e-01   9.8412913e-01   9.2929521e-01   8.6748385e-01   4.2169650e+02
   5.8105148e-41   6.2485402e-29   3.1767641e-20   6.0846579e-14   2.0019063e-09   2.7601562e-06   3.4220031e-04   7.1666692e-03   4.0385731e-02   8.5738885e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999724e-01   9.9965780e-01   9.9283333e-01   9.5961427e-01   9.1426112e-01   4.5708819e+02
   1.0720675e-43   8.9489697e-32   3.9200927e-22   2.9523822e-15   2.0885102e-10   5.0068875e-07   9.6532811e-05   2.8400906e-03   2.0366834e-02   4.9266069e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999950e-01   9.9990347e-01   9.9715991e-01   9.7963317e-01   9.5073393e-01   4.9545019e+02
   9.6533716e-47   1.0322314e-33   5.3401243e-24   9.3823940e-17   1.5964880e-11   7.4219366e-08   2.3308045e-05   9.8068112e-04   8.9949197e-03   2.4830579e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999993e-01   9.9997669e-01   9.9901932e-01   9.9100508e-01   9.7516942e-01   5.3703180e+02
   2.6578591e-44   2.0995789e-34   1.5743242e-25   3.0192413e-18   9.8024952e-13   8.8196431e-09   4.7009963e-06   2.9086683e-04   3.4479566e-03   1.0876635e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999999e-01   9.9999530e-01   9.9970913e-01   9.9655204e-01   9.8912337e-01   5.8210322e+02
   1.4778118e-44   1.8398182e-35   8.3376960e-27   1.3593447e-19   5.9374255e-14   8.9530904e-10   7.9278802e-07   7.3149998e-05   1.1343684e-03   4.1034125e-03   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999921e-01   9.9992685e-01   9.9886563e-01   9.9589659e-01   6.3095734e+02
   4.7641414e-48   2.3509163e-36   7.1456897e-28   8.0479426e-21   3.8923171e-15   8.4704084e-11   1.1582973e-07   1.5641525e-05   3.1772757e-04   1.3208277e-03   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999988e-01   9.9998436e-01   9.9968227e-01   9.9867917e-01   6.8391165e+02
   7.3867575e-54   1.3957795e-40   4.8699858e-30   2.5325584e-22   1.9564745e-16   6.0392296e-12   1.2214960e-08   2.3920687e-06   6.4324970e-05   3.1034170e-04   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999999e-01   9.9999761e-01   9.9993568e-01   9.9968966e-01   7.4131024e+02
   4.2856260e-53   3.4264736e-42   2.2093335e-32   3.5121966e-24   7.4339534e-18   4.2171184e-13   1.2921023e-09   3.5068014e-07   1.1985945e-05   6.5755374e-05   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999965e-01   9.9998801e-01   9.9993424e-01   8.0352612e+02
   5.2008823e-62   1.2623426e-46   7.8174211e-35   3.6820658e-26   1.5825081e-19   1.7298165e-14   8.9796921e-11   3.5888726e-08   1.5897451e-06   9.9544198e-06   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999996e-01   9.9999841e-01   9.9999005e-01   8.7096359e+02
   2.8886066e-67   7.7777546e-51   3.1237970e-38   1.2732367e-28   2.1582318e-21   5.4659177e-16   5.0297252e-12   3.0182416e-09   1.7463688e-07   1.2494331e-06   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999983e-01   9.9999875e-01   9.4406088e+02
   2.4537290e-67   9.3960875e-53   7.1137828e-41   3.0244326e-31   1.2782643e-23   8.4756693e-18   1.6278110e-13   1.6172033e-10   1.2822127e-08   1.0685191e-07   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999999e-01   9.9999989e-01   1.0232930e+03
   4.7178421e-68   1.0938386e-54   3.0399576e-43   1.3055264e-33   8.6931489e-26   1.0946121e-19   3.9739383e-15   6.5745986e-12   7.3231755e-10   7.2138502e-09   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999999e-01   1.1091748e+03
   7.0538332e-75   3.3902244e-58   6.7622768e-46   5.0978579e-36   4.9625661e-28   1.0161829e-21   6.2728110e-17   1.6641335e-13   2.6100083e-11   3.0694441e-10   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.2022644e+03
   1.1021413e-76   1.8654380e-62   9.8313907e-50   4.6502524e-39   1.4724306e-30   6.2332280e-24   6.6024200e-19   2.7011666e-15   5.8010789e-13   8.0553444e-12   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.3031668e+03
   2.9597393e-85   1.7088606e-66   4.3505631e-53   3.6917504e-42   2.5306579e-33   2.3294746e-26   4.6610128e-21   3.0507869e-17   8.9500984e-15   1.4540387e-13   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.4125375e+03
   3.3431393e-95   3.1551125e-74   2.6261016e-58   4.6676340e-46   1.6194407e-36   4.0446469e-29   1.6330853e-23   1.7794286e-19   7.3264128e-17   1.4105281e-15   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.5310875e+03
   2.0601973e-90   8.1775138e-79   3.7846023e-64   5.2387053e-51   1.7768044e-40   2.2507009e-32   2.6002165e-26   5.5170358e-22   3.3917785e-19   7.9022680e-18   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.6595869e+03
   2.0196359e-97   1.8976625e-81   9.1807720e-67   1.6261563e-54   2.8883931e-44   6.1963412e-36   1.7077452e-29   7.7117289e-25   7.8489500e-22   2.3361204e-20   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.7988709e+03
  1.9834252e-108   6.7953409e-90   8.0358935e-73   4.5184207e-59   3.7304928e-48   1.5842510e-39   7.2414116e-33   5.3029396e-28   8.0110831e-25   2.9713804e-23   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.9498446e+03
  8.5241473e-110   2.7284466e-93   1.3894720e-77   4.9394465e-64   8.8212840e-53   1.0452228e-43   1.1205859e-36   1.5027239e-31   3.3422839e-28   1.5007390e-26   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.1134890e+03
  1.3495323e-120   1.9758816e-97   1.3754698e-81   1.9575929e-68   2.9603293e-57   4.8230067e-48   8.5736007e-41   1.8910678e-35   6.1184385e-32   3.3456631e-30   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.2908677e+03
  1.8759529e-120  2.7534265e-103   2.8170676e-87   1.2818949e-73   4.5328847e-62   1.3099542e-52   3.5704193e-45   1.1143741e-39   4.6845105e-36   2.9560989e-34   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.4831331e+03
  1.1961102e-129  2.9768060e-110   1.8931969e-93   3.4613326e-79   2.6828572e-67   1.3333697e-57   5.6621586e-50   2.5154909e-44   1.3520838e-40   9.6772671e-39   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.6915348e+03
  2.7251590e-131  5.6601517e-115   3.3452856e-99   3.4124492e-85   4.3567793e-73   4.4994932e-63   3.5053845e-55   2.3881597e-49   1.6801422e-45   1.3701159e-43   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.9174270e+03
  3.3516108e-142  1.5603260e-122  2.7443353e-105   8.8663436e-91   1.1416264e-78   1.0550891e-68   8.9574659e-61   7.5357756e-55   6.5181845e-51   5.9944337e-49   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.1622777e+03
  3.3319191e-148  7.9229349e-129  3.7330185e-112   1.2691679e-97   3.5465735e-85   6.9573940e-75   9.7287517e-67   1.0903587e-60   1.1027266e-56   1.0888372e-54   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.4276779e+03
  1.5893205e-152  7.9324475e-136  6.9619394e-119  5.4349955e-104   1.4629326e-91   2.4876759e-81   3.5929437e-73   4.6728473e-67   5.5091390e-63   5.9504744e-61   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.7153523e+03
  2.8659265e-166  2.3756001e-144  9.7469275e-127  1.0010891e-111   6.0378145e-99   2.1048223e-88   4.6496593e-80   7.5043652e-74   9.8383935e-70   1.1121961e-67   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.0271703e+03
  3.6260240e-176  4.1688361e-154  5.9111970e-136  2.6160056e-120  4.3596824e-107   3.1188838e-96   1.1699664e-87   2.7411880e-81   4.5397661e-77   5.7368910e-75   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.3651583e+03
  1.8924281e-183  5.1755097e-163  9.1283443e-145  4.8359730e-129  1.0244463e-115  1.0860201e-104   6.3394717e-96   2.1844928e-89   4.7536798e-85   6.9047509e-83   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.7315126e+03
  8.9042486e-200  1.4417756e-175  3.2067923e-155  1.3413332e-138  7.2070403e-125  1.2330635e-113  9.8012650e-105   4.2591068e-98   1.0955106e-93   1.7400291e-91   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.1286138e+03
  7.2014052e-210  1.3556985e-188  1.3618701e-168  3.5063647e-151  1.8214926e-136  2.2513151e-124  7.4683074e-115  7.9943219e-108  3.3937298e-103  6.7069063e-101   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.5590426e+03
  5.9482975e-223  3.9023016e-200  5.2658862e-180  1.1209884e-162  6.6318277e-148  1.1793119e-135  6.6428727e-126  1.2602705e-118  8.5630251e-114  2.1971861e-111   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.0255959e+03
  3.2911880e-237  2.6254813e-214  4.5009440e-194  4.9467988e-176  1.3412172e-160  6.8858013e-148  7.7433493e-138  2.2946171e-130  2.0515995e-125  6.0154608e-123   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.5313055e+03
  1.1525705e-251  1.6820299e-229  9.1683590e-209  4.8548047e-190  3.7804448e-174  4.0667733e-161  8.2111613e-151  3.8678529e-143  4.7883858e-138  1.6605979e-135   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.0794578e+03
  2.4708945e-264  1.8975583e-243  1.2908928e-222  2.4395311e-204  1.1520070e-188  1.4528084e-175  4.6661035e-165  3.5758186e-157  6.3785869e-152  2.6742618e-149   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.6736149e+03
  3.9353186e-293  2.5217051e-265  1.7186079e-241  1.9796441e-221  1.0761105e-204  5.1422621e-191  3.2133158e-180  3.3691521e-172  6.9456655e-167  3.0886810e-164   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.3176377e+03
  5.1692320e-300  1.6485273e-276  2.0468275e-255  3.0982302e-237  1.9161186e-221  4.9515433e-208  3.8195263e-197  6.5708628e-189  2.1395841e-183  1.2325682e-180   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0157114e+03
  1.4195733e-312  7.9135348e-292  2.4275745e-271  3.4863037e-253  1.4486999e-237  1.8054842e-224  6.3531054e-214  5.7056043e-206  1.1998392e-200  5.5793754e-198   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7723722e+03
   0.0000000e+00  1.2703320e-314  6.0254063e-290  1.6348093e-270  1.1239229e-254  1.0419463e-241  2.2630404e-231  1.3035752e-223  1.9853151e-218  7.8060600e-216   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0592537e+04
   0.0000000e+00   0.0000000e+00  4.2095380e-311  3.2495062e-292  7.6364271e-276  3.5240066e-262  2.9169361e-251  4.3077096e-243  1.1646796e-237  5.9793709e-235   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.1481536e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.2619700e-312  2.3766968e-296  7.9426579e-283  5.2616160e-272  6.8955651e-264  1.7807989e-258  9.0523337e-256   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.2445146e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.1956389e-321  5.6010748e-307  2.1995845e-295  8.9639891e-287  4.5084484e-281  3.1173534e-278   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.3489629e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  7.8704657e-321  4.5138883e-312  3.1248855e-306  2.5991249e-303   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.4621772e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.5848932e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.7179084e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.8620871e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.0183664e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.1877616e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.3713737e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.5703958e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.7861212e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.0199517e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.2734069e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.5481339e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.8459178e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.1686938e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.5185594e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.8977882e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.3088444e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.7543994e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.2373484e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.7608298e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.3282453e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.9432823e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.6099375e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.3325430e+04
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0115795e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0964782e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.1885022e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.2882496e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.3963684e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.5135612e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.6405898e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.7782794e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.9275249e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.0892961e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.2646443e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.4547089e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.6607251e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.8840315e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.1260794e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.3884416e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.6728230e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.9810717e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.3151908e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.6773514e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.0699071e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.4954087e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.9566214e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.4565423e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.9984200e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.5857758e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.2224265e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.9125094e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6605088e+05
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0471285e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.1350108e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.2302688e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.3335214e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.4454398e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.5667511e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.6982437e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.8407720e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.9952623e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.1627185e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.3442288e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.5409727e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.7542287e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.9853826e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.2359366e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.5075187e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.8018940e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.1209752e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.4668359e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.8417237e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.2480746e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.6885293e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.1659500e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.6834392e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.2443596e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.8523563e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.5113804e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.2257143e+06
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+07


==> plot_figures/no_decay.dat <==
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0471285e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0964782e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.1481536e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.2022644e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.2589254e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.3182567e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.3803843e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.4454398e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.5135612e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.5848932e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.6595869e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.7378008e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.8197009e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.9054607e+00
   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.9952623e+00
   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0892961e+00
   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.1877616e+00
   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2908677e+00
   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3988329e+00
   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.5118864e+00
   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.6302680e+00
   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.7542287e+00
   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.8840315e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.0199517e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.1622777e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.3113112e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.4673685e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.6307805e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.8018940e+00
   2.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   3.9810717e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.1686938e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.3651583e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.5708819e+00
   5.8823529e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.4117647e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   4.7863009e+00
   1.5384615e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.8461538e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0118723e+00
   1.5384615e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.8461538e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.2480746e+00
   1.5384615e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.8461538e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.4954087e+00
   1.5384615e-02   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.8461538e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.7543994e+00
   6.1031431e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993897e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.0255959e+00
   6.1031431e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993897e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.3095734e+00
   6.1031431e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993897e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.6069345e+00
   6.1031431e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993897e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   6.9183097e+00
   1.5258556e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9998474e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.2443596e+00
   1.5258556e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9998474e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.5857758e+00
   1.5258556e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9998474e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   7.9432823e+00
   6.1031431e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993897e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.3176377e+00
   6.1031431e-05   1.1111111e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9993897e-01   8.8888889e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   8.7096359e+00
   5.2683560e-09   3.4514781e-04   2.6120387e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9999999e-01   9.9965485e-01   7.3879613e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.1201084e+00
   5.2683560e-09   3.4514781e-04   2.6120387e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.9999999e-01   9.9965485e-01   7.3879613e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   9.5499259e+00
   1.3170890e-09   3.4514781e-04   2.6120387e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9965485e-01   7.3879613e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+01
   1.3170890e-09   3.4514781e-04   2.6120387e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9965485e-01   7.3879613e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0471285e+01
   1.3170890e-09   3.4514781e-04   2.6120387e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9965485e-01   7.3879613e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0964782e+01
   3.2927225e-10   3.4514781e-04   2.6120387e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   9.9965485e-01   7.3879613e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.1481536e+01
   8.0583809e-21   6.9220965e-11   3.8910506e-03   3.7288488e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9610895e-01   6.2711512e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.2022644e+01
   8.0583809e-21   6.9220965e-11   3.8910506e-03   3.7288488e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9610895e-01   6.2711512e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.2589254e+01
   3.2233523e-20   6.9220965e-11   3.8910506e-03   3.7288488e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9610895e-01   6.2711512e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.3182567e+01
   3.2233523e-20   6.9220965e-11   3.8910506e-03   3.7288488e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9610895e-01   6.2711512e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.3803843e+01
   1.2893409e-19   6.9220965e-11   3.8910506e-03   3.7288488e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   9.9610895e-01   6.2711512e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.4454398e+01
   3.4577563e-44   1.2924697e-26   1.5662916e-09   2.7858065e-02   4.3538087e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7214193e-01   5.6461913e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.5135612e+01
   3.4577563e-44   1.2924697e-26   1.5662916e-09   2.7858065e-02   4.3538087e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7214193e-01   5.6461913e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.5848932e+01
   8.6443906e-45   1.2924697e-26   1.5662916e-09   2.7858065e-02   4.3538087e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7214193e-01   5.6461913e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.6595869e+01
   3.4577563e-44   1.2924697e-26   1.5662916e-09   2.7858065e-02   4.3538087e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7214193e-01   5.6461913e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.7378008e+01
  3.3981218e-101   1.0813445e-65   1.1929707e-27   1.6858737e-07   1.0283768e-01   4.6755438e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999983e-01   8.9716232e-01   5.3244562e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.8197009e+01
  8.4953046e-102   1.0813445e-65   1.1929707e-27   1.6858737e-07   1.0283768e-01   4.6755438e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999983e-01   8.9716232e-01   5.3244562e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.9054607e+01
  8.4953046e-102   1.0813445e-65   1.1929707e-27   1.6858737e-07   1.0283768e-01   4.6755438e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999983e-01   8.9716232e-01   5.3244562e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.9952623e+01
  3.3981218e-101   1.0813445e-65   1.1929707e-27   1.6858737e-07   1.0283768e-01   4.6755438e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999983e-01   8.9716232e-01   5.3244562e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.0892961e+01
  9.4929225e-235  7.1594630e-162   5.5633864e-77   8.0945584e-25   1.4931602e-05   2.1789254e-01   4.8376008e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9998507e-01   7.8210746e-01   5.1623992e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.1877616e+01
  2.3732306e-235  7.1594630e-162   5.5633864e-77   8.0945584e-25   1.4931602e-05   2.1789254e-01   4.8376008e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9998507e-01   7.8210746e-01   5.1623992e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.2908677e+01
  9.4929225e-235  7.1594630e-162   5.5633864e-77   8.0945584e-25   1.4931602e-05   2.1789254e-01   4.8376008e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9998507e-01   7.8210746e-01   5.1623992e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01   2.3988329e+01
   0.0000000e+00   0.0000000e+00  9.9895434e-208   2.0990162e-77   2.7400209e-20   5.4975699e-04   3.2377678e-01   4.9187790e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9945024e-01   6.7622322e-01   5.0812210e-01   5.0000000e-01   5.0000000e-01   2.5118864e+01
   0.0000000e+00   0.0000000e+00  9.9895434e-208   2.0990162e-77   2.7400209e-20   5.4975699e-04   3.2377678e-01   4.9187790e-01   5.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9945024e-01   6.7622322e-01   5.0812210e-01   5.0000000e-01   5.0000000e-01   2.6302680e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00  5.0312216e-229   4.8735284e-70   1.4776416e-15   7.5870902e-03   3.9724171e-01   4.9593868e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9241291e-01   6.0275829e-01   5.0406132e-01   5.0000000e-01   2.7542287e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00  5.0312216e-229   4.8735284e-70   1.4776416e-15   7.5870902e-03   3.9724171e-01   4.9593868e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9241291e-01   6.0275829e-01   5.0406132e-01   5.0000000e-01   2.8840315e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  2.9335030e-226   1.0963945e-58   2.0860016e-11   4.4343797e-02   4.4204808e-01   4.9796931e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5565620e-01   5.5795192e-01   5.0203069e-01   3.0199517e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  2.9335030e-226   1.0963945e-58   2.0860016e-11   4.4343797e-02   4.4204808e-01   4.9796931e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5565620e-01   5.5795192e-01   5.0203069e-01   3.1622777e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  8.9805072e-206   2.1489237e-46   4.0634083e-08   1.3140928e-01   4.6688039e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999996e-01   8.6859072e-01   5.3311961e-01   3.3113112e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  8.9805072e-206   2.1489237e-46   4.0634083e-08   1.3140928e-01   4.6688039e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999996e-01   8.6859072e-01   5.3311961e-01   3.4673685e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.9029490e-175   4.6703738e-35   1.1100619e-05   2.2976775e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9998890e-01   7.7023225e-01   3.6307805e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.9029490e-175   4.6703738e-35   1.1100619e-05   2.2976775e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9998890e-01   7.7023225e-01   3.8018940e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  4.6389216e-142   1.3805035e-25   2.9640261e-04   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9970360e-01   3.9810717e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  4.6389216e-142   1.3805035e-25   2.9640261e-04   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9970360e-01   4.1686938e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00  1.9022613e-110   3.2661813e-20   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.3651583e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.4713489e-94   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.5708819e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.4713489e-94   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.7863009e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.0118723e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.2480746e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.4954087e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.7543994e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.0255959e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.3095734e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.6069345e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.9183097e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.2443596e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.5857758e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.9432823e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.3176377e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.7096359e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.1201084e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5499259e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+02

